Riemannian geometry and quantum gravity on trees

We show that the tree graphs that admit a quantum Riemannian geometry (QRG) with a positive ratio metric are exactly the Dynkin graphs of finite type $A,D,E$ and affine type $\widetilde D,\widetilde E$. A metric in this context is an assignment of a nonzero real value to each arrow and positive ratio requires that the two directions on any edge have the same sign. It turns out that the metric value in one direction can be chosen freely and the other is then determined. For finite $A, D, E$ type, the construction involves $q$-integers where $q=e^{\imath\pi/h}$ with $h$ the Coxeter number and there is a conjugate pair of $*$-preserving quantum Levi-Civita connections (QLCs). In the case of type $A$, these are necessarily contained in a previously known 1-parameter space of connections. For affine $\widetilde D,\widetilde E$ type, there is only one QLC, with real coefficients. Using the quantum Riemannian geometry, we construct a natural Einstein--Hilbert action and hence new quantum gravity models on $A_3,D_4,\widetilde D_4,\widetilde D_5,\widetilde D_6,\widetilde E_6$ in a functional integral approach, other than the 4-star $\widetilde D_4$ which we revisit.

==> additional-tree-euclidean.dat <==
G forks_direct_inner_mean_re forks_direct_outer_mean_re forks_direct_inner_relative_sd_re forks_direct_outer_relative_sd_re forks_direct_curv0_mean_re forks_direct_curv1_mean_re forks_direct_curv0_sd_re forks_direct_curv1_sd_re forks_liouville_inner_mean_re forks_liouville_outer_mean_re forks_liouville_inner_relative_sd_re forks_liouville_outer_relative_sd_re forks_liouville_curv0_mean_re forks_liouville_curv1_mean_re forks_liouville_curv0_sd_re forks_liouville_curv1_sd_re arms_direct_inner_mean_re arms_direct_outer_mean_re arms_direct_inner_relative_sd_re arms_direct_outer_relative_sd_re arms_direct_curv0_mean_re arms_direct_curv1_mean_re arms_direct_curv2_mean_re arms_direct_curv0_sd_re arms_direct_curv1_sd_re arms_direct_curv2_sd_re arms_liouville_inner_mean_re arms_liouville_outer_mean_re arms_liouville_inner_relative_sd_re arms_liouville_outer_relative_sd_re arms_liouville_curv0_mean_re arms_liouville_curv1_mean_re arms_liouville_curv2_mean_re arms_liouville_curv0_sd_re arms_liouville_curv1_sd_re arms_liouville_curv2_sd_re
0.001 0.814686619370408 0.814720512774397 0.169688761060399 0.170434581798496 -5.44513125546975e-05 -9.05051942298402e-05 0.0196655641577654 0.0217889697957826 0.0425169067996614 0.0425224985472747 3.23915278865166 3.23961037318448 -6.63284043964931e-06 -1.8639158711069e-06 0.00214710857194956 0.00238507882467531 0.846103011303305 0.141122944640718 0.145083215407591 0.14683209364312 -0.00082581616850318 -0.000456026491231428 0.000911597240773751 0.0160290455096702 0.0210369929606407 0.0832367624500651 0.0465522362963438 0.00776064548356416 3.09856331322576 3.09941851850896 -2.77750555321073e-06 -1.6008356273972e-06 -1.86177219573786e-06 0.000323472827643181 0.000427385641831456 0.00166985060834333
0.01 0.779528075423488 0.779776551800556 0.174989369977936 0.181066182098968 -0.000595190999082812 -0.000888291793020833 0.0651233044153262 0.0707363078637554 0.0406429818970517 0.0406952583325482 3.23483423077378 3.23911195804023 -6.31851921349682e-05 -1.74254784988395e-05 0.00649081917419117 0.00708824988376929 0.82504656331735 0.138540351488559 0.15078205589784 0.166879199440634 -0.00804807723434573 -0.00469005780988994 0.00933350599131704 0.0522768252911156 0.0673860743041296 0.270056328343534 0.045435706827168 0.00759152580202415 3.09542729156249 3.10396165839878 -2.63838900330344e-05 -1.53122828193044e-05 -1.65996967454158e-05 0.000990231266705268 0.00129480746751318 0.00499480803247421
0.03 0.748382588562246 0.748913120294805 0.184913997029334 0.19921281639972 -0.00194454767227399 -0.00260039474121493 0.118400426405907 0.125842784213316 0.0387815831081842 0.0389274856678957 3.23397190572016 3.24587662074601 -0.000180184064854669 -4.86341865704976e-05 0.0107811784295168 0.0115104409853651 0.806337387820639 0.137424502139029 0.160558867284434 0.202878135998846 -0.0233250714822302 -0.0144797311443412 0.0285330367160898 0.0935900258458685 0.118552529044589 0.478731242810431 0.0443350210019233 0.00744438416929308 3.09529188828079 3.12082222348414 -7.42021142632047e-05 -4.3904945180491e-05 -4.4007602487426e-05 0.00168215246606019 0.00215680704283959 0.00818519726710943
0.1 0.70190944485256 0.702781148127469 0.210574625505842 0.240264386695166 -0.00746288856305907 -0.00817920302681992 0.237064024149592 0.241191392062701 0.0355457947560683 0.0359684099314883 3.24228439233614 3.27630338554018 -0.000546263691984137 -0.000140871725139989 0.0184505181105489 0.0186409003723913 0.778758925366112 0.139643606184449 0.182449899095071 0.291089878119685 -0.0719081839081713 -0.0508274715962134 0.0968679729487627 0.180976634796949 0.225553610271196 0.902623663846239 0.0424861715626447 0.00725594428269161 3.10199581503841 3.18638422022442 -0.000214333421081033 -0.000134935566267122 -0.000115250917020777 0.00304541528415521 0.00373358349505751 0.013564515435731
0.2 0.671062492031248 0.671879659265334 0.235929455323229 0.275884119660608 -0.0165705689439798 -0.0153855664412785 0.363881071909285 0.355192118793357 0.0329991349320932 0.0337438481074294 3.25967763902414 3.31838785297109 -0.00100687654414855 -0.00024823772511207 0.0250192925621698 0.0237905848603458 0.760840401174721 0.146261073950867 0.200945877637557 0.377916131662314 -0.133344172520564 -0.106108691595426 0.193309470124288 0.266457183211408 0.336663850181782 1.29630584363792 0.041117574413375 0.00718775443141166 3.11291317766953 3.27962115498624 -0.000373983500535877 -0.000252586641027101 -0.000185169145978811 0.00434562397593924 0.00517220084058537 0.0177555605845847
0.3 0.652625807810356 0.653193802574354 0.254754880161645 0.300234845710047 -0.0265906679293639 -0.0219446505931587 0.473859951942772 0.447683501762243 0.0312806990997706 0.0322963804075149 3.27814637148201 3.35655433927843 -0.00142352869010366 -0.000338560435914785 0.0299465615008148 0.0270528901233707 0.750280496166295 0.154104114198741 0.213293203651788 0.444308005212474 -0.18871715755369 -0.164091136004779 0.286534937574076 0.333947184075534 0.434237952718899 1.59414421301299 0.0402422696172101 0.00719352734927367 3.12277702079342 3.36957894677119 -0.000506813254256409 -0.000361941244875491 -0.00023506749068714 0.00538243380766658 0.00634372827027893 0.0206221571760302
0.5 0.629908596641156 0.629831422855672 0.282301019174722 0.33347273874959 -0.0484414366102887 -0.0336530836160463 0.672632337198724 0.602534326917446 0.0289145339967897 0.0303767053141611 3.31457730633992 3.4228650760603 -0.00217313420853173 -0.000487390439123794 0.037776332781484 0.0312853372449403 0.7373766674931 0.171299875924166 0.229790082921614 0.544739735223307 -0.287091479598374 -0.285945417223214 0.461863001696343 0.442059627762084 0.617427825533522 2.04869065582335 0.0390977025098902 0.00728926148460255 3.13939915580977 3.53940522652803 -0.000727104021417823 -0.000565771413153797 -0.000300883168099195 0.00709799325316269 0.0084279975091599 0.0247108059496419
0.7 0.615673120150426 0.614942598579655 0.302353752100609 0.356222340910265 -0.0719638108005414 -0.043967949415915 0.857980657793458 0.735151909122845 0.0272665565271833 0.0290919509519721 3.34916276065121 3.47897341532156 -0.00284765765067332 -0.000608464808262934 0.0442822581537709 0.0340682498524746 0.729269860419026 0.189375219113989 0.240895837996096 0.616734144555033 -0.373466767409431 -0.413288145696587 0.622474109970662 0.52961007392368 0.796197404819201 2.39647079018873 0.0383369833903841 0.00743243922156866 3.15300409612253 3.69629706189256 -0.000911638813497898 -0.000757165662185035 -0.000339436453318967 0.00856017287622472 0.0104063209076014 0.0277297124416151
1 0.601500055149579 0.599886959297423 0.324771350641298 0.380449413016837 -0.109377869296231 -0.0575536156776676 1.12485063052696 0.910104518012565 0.0254783706190888 0.0277488157031943 3.3973589302008 3.54951728003318 -0.00376575801732414 -0.000756815028035188 0.0527847367363749 0.0369474022593817 0.720843463525564 0.216261421915647 0.252731873956548 0.684089356728349 -0.486335477714958 -0.608381709151611 0.836955060912223 0.638895152512095 1.06100501992759 2.80444232550507 0.0375348658143446 0.00767883253357862 3.16972307613426 3.90607267505607 -0.00114982921941162 -0.00103024688594551 -0.000367397232385786 0.0104976432124825 0.0133669831198652 0.0312661455667132
1.5 0.586755775405756 0.583954684699321 0.351044875055706 0.407430331060291 -0.175526512522495 -0.0766594872903848 1.55881499948552 1.16335811610086 0.0234413852112082 0.0262870573399438 3.46927960527353 3.64256970683047 -0.00513094482675262 -0.000948557376245186 0.0651716075139132 0.040065479771544 0.710494897163594 0.256061210420486 0.266634821374911 0.727663705057717 -0.641806079066679 -0.925974741241761 1.13124675307132 0.789040261067864 1.492714994329 3.31834285704791 0.0366186858856046 0.00809941867838134 3.19167434374213 4.1846394728299 -0.00148781168108359 -0.00146406557884057 -0.000368922713455263 0.0133491610587464 0.0184723879891178 0.0358121428610823
2 0.577250939000752 0.573542627059088 0.369774878842869 0.425822365913483 -0.244814522149832 -0.0926993773070898 1.99143992657645 1.3867715122641 0.0220230652807362 0.0253150128748357 3.53291415792771 3.71552494274752 -0.00635947993902322 -0.00109731586469982 0.076312443074445 0.0421461502140562 0.701776487173599 0.287769848414879 0.277388492470334 0.733917582862326 -0.769264204759597 -1.22178443506048 1.3634659295648 0.918813535046393 1.91574428585698 3.72455910589971 0.0359420964852065 0.00849042710803881 3.20945318414817 4.38648853350622 -0.00178270506572625 -0.00188311733147468 -0.000340089537270342 0.0159209853855303 0.0238213989551534 0.0394607481307537
2.5 0.570434939483436 0.566021091806492 0.384153049285754 0.439492458708075 -0.316246173157526 -0.106565352018095 2.42858407349716 1.5902460270092 0.0209521832242823 0.0246076683481422 3.59013223852582 3.77507657226206 -0.00749366880040421 -0.00121849504128663 0.0866891162068577 0.0436741762162577 0.693900087671969 0.312539226915885 0.286590375436941 0.728350662443439 -0.878291330395351 -1.49500344322451 1.55161909004045 1.03793316811116 2.3356186597466 4.07315373765635 0.0353840982835753 0.00884036775710806 3.22485911503791 4.53274007799788 -0.00205013860898212 -0.00229319709230896 -0.000295545583898648 0.0182989283755563 0.0293473280702646 0.0425677712282265
3 0.565221853722835 0.560249030346775 0.395714033376186 0.450207762411686 -0.389249299160445 -0.118793396960466 2.87286945678062 1.77904568272089 0.0201021906259419 0.0240634786043021 3.64222301873238 3.82506046832169 -0.00855752102758636 -0.00132042932612006 0.0965348378624182 0.0448640622312776 0.686703277163035 0.332083063223999 0.294789004253528 0.71959185724683 -0.974672684769036 -1.7490416912215 1.70853358050455 1.15058366852001 2.75579665045698 4.38617511488886 0.0348976459014356 0.00915079115648595 3.23876036721943 4.64072435010659 -0.00229763443714461 -0.00269662543531692 -0.000242910030462229 0.0205205439396867 0.0349780667507464 0.0452903561442197
4 0.5576261615939 0.551836909927399 0.413470130631341 0.466186395514909 -0.538629325489121 -0.139638660382918 3.78749172595449 2.12445042710272 0.01881596773332 0.0232710088426408 3.73446252469813 3.90516790221191 -0.0105302984036164 -0.00148501370310694 0.115119010555533 0.0466325716586529 0.674087803141827 0.360627839962442 0.309040917783107 0.701951976766914 -1.14239816380692 -2.21321488744374 1.95984132631892 1.36377941092364 3.60293243187565 4.94495355159185 0.0340619141613972 0.00967253609832573 3.26367941105249 4.78538012959457 -0.0027483474756531 -0.0034870927928071 -0.000128746660972905 0.0245778677400804 0.0463652011029636 0.0498979543673134
5 0.552240971639821 0.545899452278127 0.426729514913769 0.477734338999536 -0.691182054823369 -0.157000170153016 4.73991152504926 2.43842236026594 0.0178709241987802 0.0227143852840445 3.81455912265519 3.96732368543332 -0.0123522314069427 -0.00161448702842146 0.132669122123067 0.0479133695427645 0.663464843780301 0.380358383835953 0.321146480947829 0.687321555400397 -1.28833006990782 -2.63503282409576 2.1572355794298 1.56638894586362 4.46202772981876 5.44479088592118 0.0333511428411628 0.0100930450212646 3.2860271289856 4.87500451315452 -0.003154503326798 -0.00425829697851129 -1.46820478977904e-05 0.0282153374311358 0.0577582172226506 0.0536882907907506
6 0.54815086550611 0.541424685740323 0.43717435489278 0.486592424796669 -0.845953922590374 -0.1718636323559 5.7311218662492 2.72923699976299 0.0171359981483971 0.0222978517985034 3.88549382046716 4.01747295095065 -0.0140639023931377 -0.00172061788336878 0.149486446659289 0.0489027282020319 0.654424142479575 0.394802988052599 0.331623789461959 0.675669523597036 -1.41992012442038 -3.02680556389538 2.32015631970569 1.76166278216629 5.33327059164446 5.9040611298212 0.0327302546428321 0.0104402732547228 3.30654250587739 4.93438056892157 -0.0035266001465767 -0.00501215145858678 9.34704336566351e-05 0.0315174679840176 0.0690755992243965 0.0568840579317664
7.5 0.543502224747567 0.536398343001525 0.449432722215422 0.496709296065255 -1.08106771371984 -0.190757619399858 7.28995286618401 3.13269536552078 0.016284412400126 0.0218346842634819 3.97883964493095 4.07740274764531 -0.0164770828923607 -0.00185009062111862 0.173706917079495 0.0500469188048863 0.643129537240783 0.410463485258263 0.345015343755258 0.662318727567084 -1.59878141514234 -3.57368255173427 2.52189578258559 2.04437708632046 6.66098008176191 6.53734953291099 0.031925618599051 0.0108636372917486 3.33467737763053 4.99187511258048 -0.00403505251490415 -0.0061138360576431 0.00024135078295557 0.0359752830489513 0.0858615467572755 0.0608641687377667
9 0.539978934125624 0.532648298027525 0.458990249096812 0.504378274395622 -1.31872996238892 -0.206660110538929 8.93275472997518 3.50595507021438 0.0156288164124211 0.0214937079669409 4.06020544888898 4.1247245153926 -0.0187497527125315 -0.00195496385150664 0.197023672059257 0.0509303540335824 0.633867138092606 0.421700151548225 0.356292479958018 0.652355781153719 -1.76175400389771 -4.08426217730747 2.68895860004859 2.31764391334935 8.01075330435516 7.12004673867696 0.0312371017041744 0.0112046252808452 3.36028166520412 5.02803841864517 -0.00449672289176687 -0.00718480132924298 0.000372301976004592 0.0399689908311302 0.102418208021678 0.0641331256777139
10 0.538049698067609 0.530622679958388 0.464317398619164 0.508565848103225 -1.4782291069129 -0.215998884602547 10.073006684666 3.74141248535323 0.0152666263310087 0.0213116740116993 4.10920292827346 4.15125068092181 -0.0202033267875977 -0.00201501589356356 0.212175471705754 0.0514210002352546 0.628550319920289 0.427597753435151 0.362899360804547 0.647015616560324 -1.86371656017826 -4.40894441433416 2.78652316614737 2.49556962555627 8.92141792596539 7.48618674329774 0.0308288768264123 0.0113986872538764 3.37618257606198 5.04507148166674 -0.0047835417897986 -0.0078837581453869 0.000451164670572028 0.0424260663974173 0.113338950017274 0.0660162748801316
12 0.534887065686694 0.527353461956876 0.473187230113365 0.515394219983425 -1.79914809012923 -0.232347622970803 12.4572964904695 4.18634323857909 0.0146687306546485 0.0210219418176406 4.19719237893951 4.19553310818822 -0.022992352975379 -0.00211773705433071 0.241728793334893 0.0522377133957596 0.619480838533307 0.436849574897224 0.374413292522153 0.638500765254157 -2.05514449755743 -5.02826050105639 2.95726234747074 2.84298727385751 10.7655603725286 8.17513781139837 0.0301088195603566 0.0117282571553607 3.40562946496089 5.06870688929183 -0.00531635470948382 -0.00925024013917239 0.000591629917039176 0.0469465389690982 0.134933490557058 0.0692468670408643
15 0.53130367129816 0.523741246492869 0.483429949319421 0.523044772326675 -2.28403393505765 -0.252548686485969 16.2798685717183 4.80236395333652 0.013986320343486 0.0207093974675342 4.30991907056816 4.24662269994306 -0.0269453349334826 -0.00224102570801606 0.284598430600162 0.0531855356599828 0.608715949703184 0.446676658103823 0.388511368804792 0.629291274519816 -2.31835592457537 -5.89826771007973 3.16970138278981 3.34695825110558 13.5807535411669 9.12281746859072 0.0292122784876505 0.0121196040405543 3.44498167632459 5.08898625703518 -0.00603518508894836 -0.0112335716924564 0.000767765058422095 0.0529673548547448 0.166807608428898 0.0731246402682977


==> dimensionless-comparison.dat <==
G root branch leaf root_sd branch_sd leaf_sd a_root a_leaf rootOre rootOim rootOsd aOre aOim absZO
0.1 0.00159725351687511 -0.0132518711710358 -0.0101378034324229 0.229051028587222 0.166168246624201 0.228652918989306 0.717775703310347 0.715434341949963 0.00327869360064776 0.00257407545947452 0.218457190853743 0.723386065391472 -0.0712536321822497 0.00222783192485977
0.15 0.00111871234146674 -0.0200139566336071 -0.0145926769975682 0.294360888169569 0.211020886611314 0.286294262758778 0.700137387629581 0.696750080907451 0.00639776074982037 0.00276296585552287 0.278590855441904 0.702173058430202 -0.0735116134311654 0.00487095279125046
0.2 0.00021139939703751 -0.0267714679856976 -0.0187781345285603 0.353324823038338 0.250942978931473 0.336370886874654 0.687441836420128 0.683110960357415 0.00915729626612962 0.00166499209611729 0.329183414001378 0.687184098778825 -0.0742887049845535 0.00824890573461608
0.25 -0.0010331828167796 -0.0335022171238835 -0.0227374437317408 0.408113056397746 0.287730514314705 0.381428397658494 0.677607757956695 0.672420813594544 0.00522244535314812 0.000638397658240401 0.390815214554351 0.675015499921657 -0.0738226554212988 0.0121817117217617
0.3 -0.00256655421065803 -0.0401927377717591 -0.0264979083435005 0.459818921895041 0.322300830676392 0.422729037324271 0.669643289157794 0.663674386493211 0.0157847534393632 -0.00115288509174376 0.429738959567201 0.664928323421453 -0.0724823631116877 0.0166515502448222
0.35 -0.00436298292134254 -0.0468337871527296 -0.0300775321164725 0.509079475641108 0.355193626367186 0.460988263216403 0.662996783814448 0.656308745831528 0.0194275867150917 -0.00744665882095571 0.468174477211372 0.658133397728687 -0.0698109297875026 0.021371574831904
0.4 -0.00640951729802285 -0.053418675922199 -0.0334887023440811 0.556302712926175 0.386756087853719 0.496652631200694 0.657329545386316 0.649975852096205 0.0123483480481315 -0.0172890192196 0.506069708236144 0.653667419252638 -0.0694973456567967 0.0262088949525611
0.45 -0.0087000648086323 -0.059942608207959 -0.0367404862479062 0.601769413665103 0.417226285559883 0.530026866826756 0.652418482400838 0.64444496308963 0.00622231315317475 -0.0143871314663973 0.567827689098222 0.649380250814786 -0.0706775090083977 0.031241852573148
0.5 -0.011231708158309 -0.0664023538077665 -0.0398400770747731 0.645684665987119 0.446775719541673 0.56133750668351 0.648108617796285 0.639554893368587 0.00384711467185149 -0.014659680632713 0.613237947758635 0.644022274060598 -0.0731687042789997 0.0365101787952777
0.55 -0.0140024884450444 -0.0727960033934714 -0.0427936723544551 0.688205974190997 0.475532914741118 0.590765942240489 0.644287694406956 0.635188382565589 -0.00498788964143925 -0.0117206709387975 0.675397663357479 0.636744301094549 -0.0750580033841037 0.0419157464323032
0.6 -0.0170101724742007 -0.0791227358747353 -0.0456069778028573 0.729459401802886 0.503597317346889 0.618465777960885 0.640871623684809 0.631257325728546 -0.0108313430743718 0.00235689658614882 0.753266909784684 0.62884924370256 -0.0749116438314921 0.0475498680594986
0.65 -0.0202516561240804 -0.0853825921896429 -0.0482854745447597 0.769549225677818 0.531047874269781 0.644571998290315 0.637795675536234 0.627693769663706 -0.00536272352266103 0.020083204044047 0.823703694066036 0.621777975464364 -0.0730316474933219 0.0535197491226424
0.7 -0.0237227558532538 -0.0915762660399157 -0.0508345439379389 0.808563925711313 0.557948547345322 0.669205865963276 0.635008894422832 0.624444163924769 0.00918262621237358 0.0331796006089323 0.877788141913096 0.615991395832695 -0.0703293758453246 0.0597925248873416
0.75 -0.0274182204555563 -0.0977049209212131 -0.0532595115072935 0.846580040110416 0.584351989003302 0.692477622249511 0.632470419212925 0.621465544170116 0.0271610042049612 0.0391830321657149 0.919567101018218 0.611294328914574 -0.0674379878028799 0.066252128719802
0.8 -0.0313318552985724 -0.10377003769775 -0.055565648326273 0.883664742998495 0.610302077642187 0.714488074679302 0.630146974018634 0.618722912946526 0.0447776747441213 0.0396348278005103 0.952463523885962 0.607367727670658 -0.0645952161807725 0.0727801151798282
0.85 -0.035456693476646 -0.109773292600427 -0.0577581526998899 0.91987763634583 0.635835724100453 0.735329632368276 0.628011105876546 0.616187390311651 0.0608147953744663 0.0365273002113236 0.984391875017396 0.603987487077302 -0.0618380951689627 0.0792913380038429
0.9 -0.0397851762868199 -0.115716462870531 -0.0598421251124661 0.955272044857162 0.660984198739811 0.755087071127932 0.626039914317554 0.613834875519324 0.0749548857521204 0.0311420098686447 1.02269122700502 0.601027955885492 -0.0591411364317941 0.0857410589319401
0.95 -0.0443093231253947 -0.121601356070269 -0.0618225433216581 0.989895986635814 0.685774134405572 0.773838165724273 0.624214114359265 0.61164505764796 0.0870973712659397 0.0246211989168046 1.06648127546316 0.598432084441911 -0.0564699363102275 0.092114502447224
1 -0.0490208816035666 -0.127429758832283 -0.0637042408767938 1.02379292530762 0.710228304191626 0.791654252825034 0.622517331417199 0.609600670449233 0.097429600961339 0.0180794628366467 1.10838602012074 0.596186183004238 -0.0538070170184147 0.0984114676754622
1.1 -0.0589726063230036 -0.138923932380055 -0.0671899910017489 1.08956036365267 0.758204724150617 0.82473765294893 0.619456750304284 0.605891051173046 0.115751281371414 0.00663470141654994 1.18914322009174 0.592750807971143 -0.0485697437651444 0.110789508607618
1.25 -0.0750962163399542 -0.155781889943644 -0.0717892634581762 1.18364223656228 0.828058367141759 0.868818673204206 0.615540289745767 0.60110672914955 0.146159492290056 -0.00816457711362081 1.28830817272688 0.589986846831912 -0.0414740601032228 0.128854711576794
1.4 -0.092462002860857 -0.172211600374466 -0.0757270046258802 1.2729006432251 0.895632333670433 0.907342341355607 0.612245663984302 0.597057896039763 0.181526655760377 -0.0275605929295152 1.37881548933646 0.589221919707159 -0.0358360244244457 0.146325474583651
1.55 -0.110869431538587 -0.188241442603574 -0.0790953755444793 1.35793428453078 0.961119683887272 0.941288579994526 0.609423466986982 0.593582427230428 0.21910193545822 -0.0536159697533588 1.45595081050093 0.589568347911175 -0.0316970934674551 0.163113739559709
1.7 -0.13013934410892 -0.20389308666466 -0.0819733076167416 1.43922441970361 1.02464867081314 0.971425436505227 0.606968495550497 0.590563956161024 0.257589402562769 -0.086858256113902 1.52197116495656 0.590451997244251 -0.0288778024065566 0.179086448839923
1.85 -0.150114343541648 -0.219183095439688 -0.0844281330259106 1.5171644787342 1.08630809794901 0.998361011177089 0.604804700737013 0.587916462541413 0.294942974736287 -0.12880980304338 1.59620925226577 0.591492106692677 -0.0271595433040849 0.194153493522566
2 -0.170657575157567 -0.234124377284552 -0.0865172273393083 1.59208104423097 1.14616366881871 1.02258185583334 0.602875865982117 0.585574780556804 0.329769430495281 -0.179044814516356 1.68512384505055 0.59243592050747 -0.0263072995963853 0.208285471140572
2.15 -0.191650836713227 -0.248727350781551 -0.0882895106219313 1.66424899302929 1.20426837495654 1.04448131289188 0.601139616405583 0.583488509141067 0.35670074646266 -0.236327407118245 1.77064927461512 0.593133911601255 -0.0260858596899959 0.221513664353926
2.3 -0.212992493100986 -0.263000817149334 -0.0897867579296257 1.73390258995483 1.26066891573211 1.06438052169351 0.599563451929916 0.581617968953721 0.378808903345235 -0.29824973964176 1.87654379791457 0.593526750097358 -0.0262889000661366 0.233868713942632
2.45 -0.234595430157784 -0.276952583298383 -0.0910447172036489 1.80124372931032 1.31540949869968 1.08254410995213 0.598122053654318 0.57993143859869 0.389929570216986 -0.364806568405033 1.99546223319649 0.59360604986273 -0.0267463643368794 0.245425806907934
2.6 -0.256385156029338 -0.290589888956235 -0.0920940515977112 1.86644813984745 1.36853393999216 1.09919202494066 0.596795414824277 0.578403216873658 0.393973701913069 -0.427722467393211 2.05330878547711 0.593407945729125 -0.0273305476042405 0.256227023752777
2.75 -0.278298092881914 -0.303919687222397 -0.0929611291966664 1.92967011849386 1.4200866882579 1.11450854341526 0.595567519134576 0.577012233688319 0.394814001990815 -0.492493546810075 2.16886431122649 0.592976357451137 -0.0279606553343565 0.266314383939495
2.9 -0.300280067926294 -0.31694881926474 -0.0936686832632741 1.99104618922734 1.47011318978215 1.12864920228443 0.594425390160867 0.57574103458125 0.385692042034428 -0.558115765899364 2.29572550440139 0.592355297557871 -0.0285758729855967 0.275770300281999
3.05 -0.322284995835666 -0.329684114791221 -0.094236364035005 2.05069796792862 1.51865986998748 1.14174618242917 0.593358397214393 0.574575025291132 0.369061487057356 -0.61653265854942 2.34785435719969 0.591595962382629 -0.0291384414301865 0.284636720417042
3.2 -0.344273736851003 -0.342132441974487 -0.0946812002728378 2.10873443407804 1.56577390898936 1.15391253050017 0.59235774136491 0.573501900945101 0.352826433944427 -0.668892851245013 2.37287319495925 0.590741618145669 -0.0296355510860339 0.292928244104853
3.35 -0.366213111961067 -0.354300724081487 -0.0950179859334706 2.16525375430969 1.61150292300329 1.165245499272 0.591416069986726 0.572511208650708 0.33728340329202 -0.721612538365872 2.45205473915458 0.589820539241587 -0.0300634386898973 0.300689165326466
3.5 -0.3880750562193 -0.366195935105042 -0.0952596047722495 2.22034476349915 1.65589461955272 1.17582921303583 0.590527184262211 0.571594008039304 0.317250196290608 -0.775760659624393 2.57487983947795 0.588854499501595 -0.0304180118955574 0.307985952289866
3.65 -0.409835892244841 -0.37782508298546 -0.0954173034711124 2.27408818113139 1.69899646572741 1.18573681142251 0.589685814777929 0.570742604781873 0.290493613357572 -0.826831041805316 2.67677616168631 0.587865120081941 -0.0306976711386827 0.314868674564842
3.8 -0.431475707542914 -0.389195186292959 -0.0955009220240651 2.3265576207076 1.74085539032322 1.19503218667779 0.588887447588495 0.569950339191938 0.26003706608023 -0.870843827667093 2.72401139980752 0.586872061471537 -0.0309069594619071 0.32135895293194
3.95 -0.452977821079896 -0.400313248284666 -0.0955190885683511 2.37782043552897 1.78151752916167 1.20377140142582 0.588128188095833 0.569211416919375 0.230621623331211 -0.907951156789841 2.7259968989612 0.585889212705263 -0.0310551205285555 0.327466367147771
4.1 -0.474328326349573 -0.411186230861566 -0.0954793845783953 2.4279384337062 1.82102801590495 1.21200385335917 0.587404653554053 0.568520772163204 0.204905251938673 -0.941462035105994 2.71809440410262 0.584923935361747 -0.0311520369738033 0.333207623773127
4.25 -0.495515699860688 -0.421821029980271 -0.0953884852977333 2.47696848754724 1.85943081665952 1.21977323799609 0.586713887451874 0.567873956265262 0.182391970855196 -0.974981792769575 2.73879168292031 0.583979242095064 -0.0312053415771809 0.338612849552984
4.4 -0.516530465512442 -0.432224453406823 -0.0952522794317031 2.52496305678203 1.89676860453079 1.22711834918646 0.586053290766728 0.567267046300228 0.160632103850706 -1.01035427160571 2.80502162366068 0.583056580937991 -0.0312199214716079 0.343720120057856
4.55 -0.537364906687372 -0.442403201249102 -0.0950759714264988 2.57197064083011 1.93308266934139 1.2340737483895 0.585420566341373 0.566696569556996 0.137039128368964 -1.04725233689949 2.9043801358353 0.582157580541301 -0.0311989694538429 0.348566247742845
4.7 -0.558012819081932 -0.452363849407454 -0.0948641690896587 2.61803617211464 1.9684128574901 1.24067032715347 0.584813673549628 0.56615944075089 0.110139598510836 -1.08393329619211 3.01105949926877 0.581284463490416 -0.0311453114342824 0.353180158293976
4.85 -0.57846929832508 -0.462112835893986 -0.0946209588396218 2.6632013599897 2.00279753710391 1.24693578216704 0.584230791091672 0.565652909511143 0.0799239638023747 -1.11833354405097 3.1033689842336 0.580439624703182 -0.0310622403191668 0.357580936906218
5 -0.598730557319817 -0.471656449856386 -0.0943499704883821 2.70750499297935 2.03627358403031 1.2528950183396 0.583670286259537 0.56517451621944 0.0475231451032191 -1.14891756195374 3.16950137951743 0.579624995925659 -0.0309536985883691 0.361779577286392


==> dimensionless-direct-metrics.dat <==
G root branch leaf root_relative_sd branch_relative_sd leaf_relative_sd
0.001 0.83625774518407 0.83625774518407 0.83624122661689 0.14508518599036 0.14529818197328 0.14620188865887
0.002 0.82823393152309 0.82823393152309 0.82819875847055 0.14579268825422 0.14621086585282 0.14794011661924
0.003 0.82230795462538 0.82230795462538 0.82225297703552 0.14647416928799 0.14709190879481 0.14959568550027
0.005 0.81330044245492 0.81330044245492 0.81320360745988 0.1477776061966 0.1487807496939 0.15271798611405
0.01 0.79790441796257 0.79790441796257 0.79769534762612 0.15078244701075 0.15268646412334 0.15972949732385
0.02 0.77840891379559 0.77840891379559 0.77796091094251 0.15605920012132 0.15957110515175 0.17154207452577
0.03 0.76502827015872 0.76502827015872 0.76433489770633 0.16066915266493 0.16560421932206 0.18145246969686
0.05 0.74620212269782 0.74620212269782 0.74501918499977 0.16855610901945 0.17595866060345 0.19773294483426
0.075 0.72990096802432 0.72990096802432 0.72812495312369 0.17673249223262 0.18673669484474 0.21392436677125
0.1 0.71776219793989 0.71776219793989 0.71542091610365 0.18364447116311 0.19588655031782 0.22719654924262
0.15 0.70011110836855 0.70011110836855 0.69672409786642 0.19496436655573 0.2109606365133 0.24831182873106
0.2 0.68739568871147 0.68739568871147 0.68306568927508 0.20406181684284 0.22316879547554 0.2648563387991
0.3 0.6695259947652 0.6695259947652 0.66356206076305 0.21820178046211 0.24234017421828 0.29003183628059
0.5 0.64766346417509 0.64766346417509 0.63915363433436 0.23769258643902 0.26923709379179 0.32401418923214
0.7 0.63396849101063 0.63396849101063 0.62354517800294 0.25114838756446 0.28818582581793 0.34716773546489
1 0.6202573521359 0.6202573521359 0.6076941788364 0.26558349239564 0.3089206493857 0.37183035415276
1.5 0.60581664336001 0.60581664336001 0.59082785356605 0.28180642186982 0.33280905670926 0.39938507979874
2 0.59635341909306 0.59635341909306 0.57974840283439 0.2929756542216 0.34967351206822 0.41825594734678
3 0.58412810238793 0.58412810238793 0.56553551913246 0.30797107392948 0.37294437283264 0.44341349478674
5 0.57051843118054 0.57051843118054 0.55011201062552 0.32527052078477 0.40087015178309 0.47201817170608
7.5 0.56104702890484 0.56104702890484 0.53985601886783 0.33754965032756 0.42156372733967 0.49186552783706
10 0.55498775660591 0.55498775660591 0.53360469938159 0.34544062171947 0.43533380150174 0.5043190148623
15 0.54730748717445 0.54730748717445 0.52613853062969 0.35540385306842 0.45336465753516 0.51957882144084
25 0.53893679954751 0.53893679954751 0.51873143565175 0.36609720636073 0.47372010844031 0.5351763925729
40 0.53238483912121 0.53238483912121 0.51358188833484 0.37424530067566 0.49013961929572 0.54632340936154
60 0.52751996456461 0.52751996456461 0.51018685009853 0.38011155405155 0.50259598783089 0.55382707083957
100 0.52230858504048 0.52230858504048 0.5070043936521 0.38617101538306 0.51618315151241 0.56098812767179


==> dimensionless-direct.dat <==
G root branch leaf root_sd branch_sd leaf_sd a_root a_leaf
0.1 0.0016011240918551 -0.013253845948783 -0.010140389178072 0.22915471166753 0.16623703889931 0.22880995246081 0.71776219793989 0.71542091610364
0.12589254117942 0.0014189460887296 -0.016755792823555 -0.012486758065942 0.26403287392938 0.19028615462016 0.25994428417032 0.70779626675159 0.70489974053552
0.15848931924611 0.001007541031816 -0.021169029052956 -0.015330082205246 0.30498614285855 0.21823551012355 0.29564595510606 0.69768406100822 0.69413010759147
0.19952623149689 0.00025656636107511 -0.02672061618079 -0.018758397856983 0.3531960371842 0.2508288047791 0.33664042837005 0.68750067932961 0.68317917885565
0.25118864315096 -0.00098600891105521 -0.033688937280584 -0.022869414680503 0.4100780817707 0.28898449653171 0.38377194583972 0.67732306903931 0.67211899728634
0.31622776601684 -0.0029275304200408 -0.042413182893393 -0.027769704554753 0.47732421174071 0.33384623932723 0.43802107380223 0.66722727468891 0.6610248579547
0.3981071705535 -0.0058478870266069 -0.053303990283284 -0.033573254934921 0.55695235491021 0.38684965509089 0.50052395792425 0.65728570841084 0.64997360123078
0.50118723362727 -0.01012080967184 -0.066855316321579 -0.040399337048466 0.65136485877311 0.44981077717301 0.57259329198333 0.64756466621668 0.63904190311259
0.63095734448019 -0.01623955268989 -0.0836576820877 -0.048369698095332 0.76341792275496 0.52504321625474 0.65574103172724 0.63812229034136 0.62830461529053
0.79432823472428 -0.024847046955356 -0.10441301390485 -0.057605160092464 0.89650476241705 0.61551339771794 0.75170294572487 0.62900712618215 0.61783318589186
1 -0.03677034989528 -0.12995141367857 -0.068221786855915 1.0546558742754 0.72504632023024 0.86246519071168 0.6202573521359 0.6076941788364
1.2589254117942 -0.053058951075812 -0.16125030654772 -0.08032685188426 1.2426605028416 0.85859848663025 0.99029322571615 0.61190068374575 0.59794790946863
1.5848931924611 -0.075026270105735 -0.19945651748586 -0.094014889519383 1.4662142592702 1.0226203611852 1.1377635282627 0.6039548824911 0.58864722497345
1.9952623149689 -0.10429354919368 -0.24591190353093 -0.10936412811923 1.7320988338756 1.2255384469253 1.3077987355468 0.59642874463317 0.5798364734936
2.5118864315096 -0.14283532632111 -0.30218320487094 -0.12643358136473 2.0484009172823 1.4783975615422 1.5037069922776 0.58932341324975 0.57155071733966
3.1622776601684 -0.19302578781471 -0.37009677719479 -0.14526101431919 2.4247788351374 1.795718054733 1.7292264362968 0.58263384883058 0.56381524627941
3.981071705535 -0.25768553128555 -0.45177884210493 -0.16586191400881 2.8727870511304 2.1966417857432 1.988575888989 0.57635030806266 0.55664543379461
5.0118723362727 -0.34012859390077 -0.54970186293966 -0.18822949467609 3.4062706485617 2.706466295547 2.2865129377335 0.57045971089073 0.55004695432602
6.3095734448019 -0.44420997848485 -0.66673764408116 -0.21233567142602 4.0418442194696 3.3587009262654 2.628400712684 0.56494681503844 0.54401634835583
7.9432823472428 -0.57437429974388 -0.8062177842292 -0.23813285664976 4.7994723318248 4.1978245464645 3.0202847559811 0.55979515736617 0.53854189148597
10 -0.73570653960056 -0.97200220278976 -0.26555638025089 5.7031720113085 5.2829859013225 3.4689814940058 0.55498775660591 0.53360469938159
12.589254117942 -0.9339862166845 -1.1685566094949 -0.29452731115408 6.7818615625495 6.6929696022834 3.9821799270657 0.55050759833219 0.52917998619818
15.848931924611 -1.1757465279511 -1.4010399980167 -0.3249554615056 8.0703847419921 8.532860358444 4.5685583269023 0.54633793913208 0.52523839084352
19.952623149689 -1.4683402069786 -1.6754035059638 -0.35674238097421 9.6107449225136 10.942984544999 5.237917878123 0.54246247351452 0.52174729181884
25.118864315096 -1.8200139715168 -1.9985022845924 -0.38978418868602 11.453590721331 14.110904108365 6.0013353368122 0.53886540617017 0.51867204471752
31.622776601684 -2.2399935103276 -2.3782223518816 -0.42397413805852 13.660002125187 18.287499594572 6.8713351167687 0.53553146633388 0.51597709354468
39.81071705535 -2.7385810232032 -2.8236247469007 -0.45920485306012 16.303633275513 23.808528696072 7.8620727492472 0.53244589270785 0.51362692493282
50.118723362727 -3.3272674300392 -3.3451096464752 -0.49537019920294 19.473284257734 31.123515404014 8.9895304391476 0.52959440869253 0.51158685083988
63.095734448019 -4.0188614432619 -3.9546034812147 -0.53236677641769 23.276009004386 40.834453301733 10.271788890464 0.526963199903 0.50982361903219
79.432823472428 -4.8276377202376 -4.6657725381887 -0.5700950547009 27.840890463369 53.747642298059 11.729485926957 0.52453889981519 0.50830586097378
100 -5.7695060069229 -5.4942669968869 -0.60846029442419 33.323594124359 70.943088811931 13.386473534229 0.52230858504048 0.5070043936521


==> dimensionless-liouville-metrics.dat <==
G root branch leaf root_sd branch_sd leaf_sd root_relative_sd branch_relative_sd leaf_relative_sd root_over_L branch_over_L leaf_over_L
0.001 1.1660616504452 1.1660616504452 1.1662233611029 0.63691347104285 0.63699931472387 0.63746601398652 0.54620908834424 0.54628270681972 0.54660713826181 0.42897010833723 0.42897010833723 0.42902959836362
0.002 1.1624578739582 1.1624578739582 1.1627783616582 0.62871195214139 0.62888329789961 0.62980558902444 0.54084708463508 0.54099448417709 0.54163855279031 0.42764435305709 0.42764435305709 0.42776225389306
0.003 1.1597642134263 1.1597642134263 1.1602415730297 0.62254986389319 0.62280645567351 0.62417720063095 0.53679002739185 0.53701127217363 0.53797175962335 0.4266534107259 0.4266534107259 0.42682902151004
0.005 1.1556192411414 1.1556192411414 1.156405940575 0.61300982334937 0.6134362494553 0.61568754511595 0.53046003521359 0.53082903746861 0.53241472005048 0.42512856063806 0.42512856063806 0.42541797118607
0.01 1.1484022457315 1.1484022457315 1.1499429942745 0.59621073293878 0.59705845873576 0.60144032960277 0.51916541887204 0.51990359732835 0.52301751703981 0.42247357639973 0.42247357639973 0.42304038611272
0.02 1.1390620440476 1.1390620440476 1.1420513204304 0.57404279707963 0.57572113575853 0.58414976631721 0.50396095636705 0.50543439557755 0.51149169557202 0.41903750822383 0.41903750822383 0.42013720154904
0.03 1.1325637900071 1.1325637900071 1.1369414915826 0.55826813254535 0.56076301158505 0.57302680163207 0.49292422861396 0.49512708823362 0.50400729138175 0.41664693415882 0.41664693415882 0.41825740056803
0.05 1.123403054903 1.123403054903 1.1304173683423 0.53539485061735 0.53948511847205 0.55893847141589 0.47658304673524 0.48022400875404 0.49445318788364 0.41327688804801 0.41327688804801 0.41585730975626
0.075 1.115599427894 1.115599427894 1.125695064142 0.51513020655441 0.52115044287808 0.54887681263512 0.46175194579192 0.46714835974943 0.4875892505165 0.41040609410483 0.41040609410483 0.41412007112601
0.1 1.109993293473 1.109993293473 1.1229681649897 0.49995764731773 0.50784198073917 0.54318976800558 0.45041501625063 0.45751806224902 0.48370896427911 0.4083437125069 0.4083437125069 0.41311690098973
0.15 1.1024409259136 1.1024409259136 1.1206456485248 0.47828987275963 0.48971894760947 0.53866766694098 0.43384626016425 0.4442133234519 0.48067617774635 0.40556535174962 0.40556535174962 0.41226249493051
0.2 1.0977213848982 1.0977213848982 1.1205173152383 0.46355180719967 0.47829610817469 0.5389347495107 0.42228548480237 0.43571721818925 0.48096958626301 0.40382912963829 0.40382912963829 0.41221528375279
0.3 1.0927450069754 1.0927450069754 1.1229872938375 0.4455598243984 0.46630075037751 0.54532926251248 0.40774363786082 0.42672421049828 0.48560590623334 0.40199842250899 0.40199842250899 0.41312393809957
0.4 1.0909273155694 1.0909273155694 1.1266011856232 0.43620244600673 0.46218960570867 0.55400075340707 0.39984556237741 0.4236667274826 0.49174522490904 0.40132973121033 0.40132973121033 0.41445341459015
0.5 1.0907282923817 1.0907282923817 1.1302392568452 0.43158601435119 0.46219097654958 0.56248978235258 0.39568609099594 0.4237452899845 0.49767319525128 0.40125651467126 0.40125651467126 0.41579178619824
0.7 1.0925881965399 1.0925881965399 1.1365124294692 0.42950516522286 0.4678963049005 0.57675850777651 0.39310800407972 0.42824579872112 0.50748103832519 0.40194073517361 0.40194073517361 0.41809955743753
1 1.0972629900459 1.0972629900459 1.1433615291512 0.43329146200207 0.48089035918044 0.59190064602066 0.39488387554559 0.43826353713099 0.51768459138211 0.40366049559619 0.40366049559619 0.42061920040107
1.5 1.1052097746605 1.1052097746605 1.1505368429161 0.44274200460353 0.50188522662329 0.60733263935782 0.40059544780947 0.4541085666542 0.52786891884184 0.40658395427932 0.40658395427932 0.42325885081913
2 1.1118652840015 1.1118652840015 1.1549849177485 0.45074730534751 0.51876223662067 0.61669504581762 0.40539740905059 0.46656932641488 0.53394207694053 0.4090323793364 0.4090323793364 0.42489520610276
3 1.1216665357332 1.1216665357332 1.1602573021209 0.46114865404502 0.54263649225261 0.6276039866788 0.4111281199484 0.48377701836126 0.54091793736748 0.41263805834624 0.41263805834624 0.42683480791932
4 1.1284438467915 1.1284438467915 1.1633111690096 0.46682045897809 0.55852513192081 0.63383408043879 0.41368514729856 0.49495163938273 0.54485342986813 0.41513129175101 0.41513129175101 0.42795826276375
5 1.1334496987013 1.1334496987013 1.1653155386095 0.47001001602615 0.5699582250922 0.63788932073071 0.41467214342611 0.50285268569506 0.54739621981859 0.41697284175417 0.41697284175417 0.42869562913206
7.5 1.1418458341619 1.1418458341619 1.1682316961812 0.47324300563854 0.58859976074744 0.6437429536844 0.41445437858596 0.51548093721379 0.55104047920349 0.42006160737542 0.42006160737542 0.42976842354991
10 1.1472109264541 1.1472109264541 1.169812267087 0.47391503370985 0.60019218917881 0.64689325825586 0.41310191768716 0.52317509826544 0.55298895083971 0.42203531452971 0.42203531452971 0.43034988309146
15 1.153878889961 1.153878889961 1.1714886412048 0.47339168790445 0.61429448796831 0.65021768713268 0.4102611565417 0.53237345211253 0.55503541755554 0.42448832121838 0.42448832121838 0.43096658666511
20 1.1579357604803 1.1579357604803 1.1723673312942 0.47245127792542 0.62272587334308 0.65195340155616 0.40801164801185 0.53778965517464 0.55609993911759 0.42598076047792 0.42598076047792 0.43128983868417
25 1.1606848795509 1.1606848795509 1.1729089130901 0.47159237191302 0.62838051573011 0.65302089822773 0.40630526012839 0.54138769859158 0.55675329170047 0.42699210486533 0.42699210486533 0.43148907549259
40 1.165369333483 1.165369333483 1.1737433429358 0.4697853415728 0.63791250351038 0.65466219232732 0.40312142088786 0.54739084441481 0.55775582989878 0.42871541916006 0.42871541916006 0.43179604507792
60 1.1683252713481 1.1683252713481 1.1742193283087 0.4684583592101 0.64386292390998 0.65559658859581 0.40096569910669 0.55109903012458 0.55832549574883 0.42980284793001 0.42980284793001 0.43197115031091
100 1.1709071302295 1.1709071302295 1.1746070583797 0.46720056543105 0.649020864884 0.65635674524011 0.39900736221452 0.5542889338771 0.5587883544183 0.43075266073249 0.43075266073249 0.43211378823276


==> dimensionless-liouville.dat <==
G root branch leaf root_sd branch_sd leaf_sd a_root a_leaf root_Lsd branch_Lsd leaf_Lsd
0.001 -0.0001707890564984 -0.00020851689248886 -5.3903552569604e-05 0.019783448333451 0.014841998497128 0.021991201317146 1.1660616504452 1.1662233611029 0.053776988109078 0.040344734812759 0.059778282926383
0.003 -0.00051033175094106 -0.00061985957032491 -0.00015911986777584 0.033943293734438 0.025458443827292 0.037540735434562 1.1597642134263 1.1602415730297 0.092267438556371 0.069203225236573 0.10204629895876
0.01 -0.0016826644188051 -0.002030157673668 -0.00051358284766229 0.061010409128639 0.045689483966372 0.066685402819715 1.1484022457315 1.1499429942745 0.16584348648123 0.12419689401746 0.1812697187083
0.03 -0.0049254023719188 -0.0059231883587978 -0.0014592338584907 0.10377394092531 0.077359448122042 0.11076585246475 1.1325637900071 1.1369414915826 0.28208681788485 0.21028478208977 0.30109280396871
0.1 -0.015467840289585 -0.018722325938069 -0.0043249571722262 0.18642812084273 0.1375101650391 0.18775704787909 1.109993293473 1.1229681649897 0.50676417320056 0.37379138285419 0.51037657141485
0.2 -0.029463266359998 -0.035636325495617 -0.0075986434467167 0.26327984624037 0.19333142001249 0.24930894555856 1.0977213848982 1.1205173152383 0.71566882183469 0.52552928589013 0.67769197638412
0.3 -0.043177644815676 -0.051319616381985 -0.010080762287337 0.32326009254072 0.23800771274439 0.29068601312927 1.0927450069754 1.1229872938375 0.87871203541943 0.64697204058618 0.7901665072765
0.5 -0.071153126240193 -0.079552566083575 -0.013170321487813 0.41879070411277 0.3130271601633 0.3446315791007 1.0907282923817 1.1302392568452 1.1383911609173 0.85089604128604 0.93680575898258
0.7 -0.099506880852506 -0.10428122907346 -0.01464141097646 0.49503032066167 0.3770500410776 0.37829503122434 1.0925881965399 1.1365124294692 1.3456319251909 1.024928275081 1.0283125091735
1 -0.14078926221975 -0.13614984512022 -0.015366179701739 0.58715654172648 0.4589301771131 0.41033690446098 1.0972629900459 1.1433615291512 1.5960569578359 1.247501560978 1.1154113509424
1.5 -0.20332088458858 -0.17861839095414 -0.015109022751892 0.70425856828914 0.56703834737677 0.44117792023868 1.1052097746605 1.1505368429161 1.914373268717 1.5413700357137 1.1992459237022
2 -0.25786492120457 -0.21134897908223 -0.014373211248983 0.79388627638357 0.64927198162766 0.45934857698028 1.1118652840015 1.1549849177485 2.1580066389565 1.7649042293861 1.248638889734
3 -0.34837051954041 -0.25802856729252 -0.012863588795889 0.9280716419051 0.76481265163264 0.48003831914207 1.1216665357332 1.1602573021209 2.5227602796988 2.0789763331086 1.3048794398879
4 -0.42150806765226 -0.2896171232636 -0.011622440739357 1.0289611007204 0.8420824617844 0.49160041434947 1.1284438467915 1.1633111690096 2.7970062622795 2.2890174539326 1.3363084731891
5 -0.4827594116204 -0.31249974061986 -0.01062194663607 1.1107541903561 0.89779923299336 0.49903656006914 1.1334496987013 1.1653155386095 3.0193429315297 2.4404713406503 1.3565220129727
7.5 -0.60191675784108 -0.34964946967609 -0.008795287339773 1.2666994983088 0.988215193506 0.50971617247819 1.1418458341619 1.1682316961812 3.443246228371 2.6862474031145 1.3855522093192
10 -0.68976641816186 -0.37236254022955 -0.0075337802109877 1.380346265905 1.0436821434544 0.51550766999435 1.1472109264541 1.169812267087 3.7521701715909 2.8370222052393 1.4012951317769
15 -0.81154421424582 -0.39935282579032 -0.0058699170812595 1.5359254143416 1.1098847177852 0.52175472899671 1.153878889961 1.1714886412048 4.1750781436732 3.0169794600399 1.4182763987443
20 -0.8919100715627 -0.41512406862204 -0.0048105236046089 1.6367112276833 1.1486830149316 0.52511968776415 1.1579357604803 1.1723673312942 4.4490423886464 3.1224441661481 1.4274233050154
25 -0.94877728852061 -0.42555670794476 -0.0040746778464057 1.7068267967388 1.1743633096598 0.52724156771104 1.1606848795509 1.1729089130901 4.639636265902 3.1922504446573 1.4331911727172


==> extended-arm-lorentzian-decade.dat <==
G O_arms_direct_inner_mean_re O_arms_direct_inner_mean_im O_arms_direct_outer_mean_re O_arms_direct_outer_mean_im O_arms_direct_inner_relative_sd_re O_arms_direct_outer_relative_sd_re O_arms_direct_curv0_mean_re O_arms_direct_curv0_mean_im O_arms_direct_curv1_mean_re O_arms_direct_curv1_mean_im O_arms_direct_curv2_mean_re O_arms_direct_curv2_mean_im O_arms_direct_curv0_sd_re O_arms_direct_curv1_sd_re O_arms_direct_curv2_sd_re E_arms_direct_inner_mean_re E_arms_direct_inner_mean_im E_arms_direct_outer_mean_re E_arms_direct_outer_mean_im E_arms_direct_inner_relative_sd_re E_arms_direct_outer_relative_sd_re E_arms_direct_curv0_mean_re E_arms_direct_curv0_mean_im E_arms_direct_curv1_mean_re E_arms_direct_curv1_mean_im E_arms_direct_curv2_mean_re E_arms_direct_curv2_mean_im E_arms_direct_curv0_sd_re E_arms_direct_curv1_sd_re E_arms_direct_curv2_sd_re
0.10000000000000001 0.84416191680270358 -0.024959559806723063 0.12920114106426422 0.012084742002916109 0.11900269695891462 0.65992721956802036 0.029688567071690354 -0.14768017459241253 0.043352011787146531 -0.077387503835873589 -0.13163746010616409 0.37214388380654329 0.15137733483475646 0.2524812875454463 0.71997028135060392 0.82858691382128746 0 0.15254747633104346 0 0.13006285719513613 0.23146062671841397 -0.1112016907515701 0 -0.07075044462093795 0 0.24813243262366966 0 0.14549431143997546 0.20034498342169937 0.68169343809646177
0.105 0.84660202846790256 -0.024356090727614427 0.14079903908386276 0.023369497145227121 0.1210176205187056 0.66684978483972479 0.014637825922001798 -0.16481795163773513 0.010694660859660244 -0.11319339227465677 -0.087979013223576916 0.42115767889661332 0.16116487703998481 0.31072666514322145 0.79215110441587511 0.82770922799693425 0 0.15318097956071353 0 0.13122548087379526 0.23550158163856186 -0.11696973381756871 0 -0.074746299136270136 0 0.26249100836475431 0 0.14857075607626796 0.20580098976140229 0.69363504980113999
0.11 0.84675374884978949 -0.029184513755109689 0.14682792879177736 0.0099614410470908639 0.12163789953737537 0.62167150849765818 0.0083329688831476015 -0.15920855917254476 -0.0077944666834346508 -0.077517604457166725 -0.06970161927575684 0.40263888049109614 0.15103390750634912 0.24004896533733094 0.73838274345630561 0.82684647679596601 0 0.15381587019477505 0 0.1323628277520475 0.23945422546638215 -0.12269937290118156 0 -0.07875080087957978 0 0.27677851393316905 0 0.15155694887343013 0.21118614864361515 0.70512136037984652
0.115 0.84237033508955628 -0.030848133782380095 0.13204843851976014 0.0067807830078652868 0.12276010777968659 0.70057091193024756 0.019828557162716649 -0.16633620918560157 0.0343030419601617 -0.069685272049625741 -0.10438716657200914 0.42147296191167755 0.1511934235274679 0.22111805332417037 0.70950508959018155 0.82599813367976771 0 0.15445180252851801 0 0.13347585826180478 0.24332456050993928 -0.12838864921698318 0 -0.082762487265907972 0 0.29098569306512795 0 0.15446025532376401 0.21650703209895134 0.71618948376892411
0.12 0.84120464310137666 -0.028274187572028632 0.12817014806572175 0.022935031179696561 0.12499019746358819 0.79585907594294125 0.017688229384454999 -0.18955653333283665 0.046558269167697702 -0.1182204772559298 -0.099040001666779232 0.48809978869933957 0.16630718842070732 0.32641069805705586 0.79878962468210046 0.82516372806820681 0 0.15508848583895332 0 0.13456550659812688 0.24711791384206366 -0.13403602810084866 0 -0.086780111050179312 0 0.30510498198915531 0 0.15728717988259311 0.22176940470796064 0.72687209391054686
0.125 0.84410273788525558 -0.028668216294817632 0.14332390885384491 0.029023460362811785 0.12652068859051971 0.74074311652505964 -0.00068981527490016251 -0.19978489421325479 0.0032791519325151204 -0.1393501366720287 -0.045442974065860821 0.51678044718668004 0.17028425256948101 0.34571064328887591 0.83805193969538549 0.82434283183670121 0 0.15572567498350856 0 0.1356326743607946 0.25083903556601084 -0.13964033071457133 0 -0.090802606962548521 0 0.31913023858969375 0 0.16004349225774175 0.226978349102917 0.73719810028433008
0.13 0.84482354233010659 -0.033041848872543529 0.15162220538039051 0.01669625754373558 0.12703492836133073 0.69431309372223959 -0.0093466196043803032 -0.19375269187439201 -0.021808682544407779 -0.10691165500952794 -0.02004167854106691 0.49708924330378851 0.16114311691436034 0.29759029613650761 0.79404662074516696 0.82353504974919178 0 0.15636316281748588 0 0.13667822697118429 0.2544921801558494 -0.14520067688258689 0 -0.094829063981667086 0 0.33305651704547229 0 0.16273433178713231 0.23213836813985647 0.74719320109959286
0.13500000000000001 0.84151680852669919 -0.036647385008031864 0.1425351295912444 0.0054946590863133261 0.1277453517066045 0.73410578225924994 -0.0020103943239231678 -0.19196254642865807 0.0032112767236819211 -0.076264649527455167 -0.042104922733669115 0.48946027648345058 0.15454859641403751 0.2285360320159032 0.73347993224585528 0.82274001263257979 0 0.1570007740319293 0 0.13770299197269517 0.25808117416366944 -0.15071643716769509 0 -0.098858702211389371 0 0.34687987978840368 0 0.16536429426245919 0.23725346874368633 0.75688033958800971
0.14000000000000001 0.83722696964620225 -0.036467667855753623 0.12774060912263072 0.0094119650133668263 0.12918361710429532 0.86408994990377952 0.007492504051067393 -0.20522266353402577 0.045874995942624772 -0.088566878064849544 -0.070919663299436386 0.52628741298850934 0.16210641790738037 0.28969693687996179 0.75236427697332886 0.82195737247191614 0 0.15763836011131355 0 0.13870775860157833 0.26160947288533315 -0.15618719262423755 0 -0.10289085352944564 0 0.36059724017478567 0 0.16793750458140594 0.24232723122113778 0.76628008289730842
0.14499999999999999 0.83578473687721411 -0.033710449895376138 0.12343176939638444 0.025145432151723962 0.13135261276197885 0.95249492889200604 0.0047541934042804913 -0.22706948100158503 0.05946860881075771 -0.13568253436191643 -0.063861607182926231 0.58867275502202943 0.17622055953444379 0.36839310304231765 0.83700670923617604 0.82118679885824331 0 0.15827579518170257 0 0.13969327820427455 0.26508020803481896 -0.16161270094117944 0 -0.10692494533792811 0 0.37420623050343821 0 0.17045767787832283 0.24736286695107587 0.77541093867994393
0.14999999999999999 0.83780427003299751 -0.032188983404366468 0.134181338424225 0.037467428048582926 0.13318383095204389 0.90221555129125941 -0.011245765527805008 -0.24237706141496407 0.02951816276278078 -0.17438762108046882 -0.017624802559696347 0.63225944348580987 0.18375172730339814 0.40175802362286056 0.89400139820579927 0.82042797639323273 0 0.15891297257258061 0 0.14066026520731026 0.26849622805700407 -0.16699286791295445 0 -0.11096048687372959 0 0.38770509101413869 0 0.17292817122690488 0.25236326670506454 0.78428962116453804
0.155 0.84048148049341409 -0.033934995809339591 0.14947642153027571 0.036182936129819127 0.13398433164121529 0.82170529125617997 -0.028498687035188052 -0.24391873278121134 -0.014818294558898677 -0.17441904130525543 0.032889076111423284 0.63541346749456529 0.1814091935682062 0.39410437350942773 0.89530852886378531 0.81968060277320387 0 0.15954980195478519 0 0.14160939843539824 0.27186013238141721 -0.17232772336097885 0 -0.11499705763929463 0 0.40109257630302769 0 0.17535202758156379 0.25733104135860407 0.79293127599226398
0.16 0.84121137521520151 -0.03787015311062629 0.1574653017479497 0.024498331948941104 0.13432320740655823 0.78222394569041431 -0.036619860511096836 -0.23735046555686057 -0.039126515028992434 -0.14380260709903464 0.056887839212531786 0.61422581740622828 0.17285592491231391 0.35420315424940668 0.8556355817518343 0.81894438735711328 0 0.16018620694656885 0 0.14254132263590197 0.27517430066330162 -0.1776174007805055 0 -0.11903429759571188 0 0.41436787623888061 0 0.17773201329370855 0.26226855638027091 0.80134967118345857
0.16500000000000001 0.83931686757909219 -0.041895925603262336 0.15432422802581122 0.011343116359584885 0.1348181769845565 0.79965876887206899 -0.034147622556015902 -0.23195986732861079 -0.031568117067759527 -0.10787215472902287 0.049511861534494175 0.59602250754622554 0.16498225971336175 0.30321035680262415 0.79984255951273919 0.81821905008029738 0 0.16082212310236815 0 0.14345665011138867 0.27844091785696262 -0.18286212011198344 0 -0.12307189882562219 0 0.42753054898678633 0 0.18007065028115743 0.26717796120049592 0.80955736012052837
0.17000000000000001 0.83552287604477349 -0.044343076756807091 0.14278111872912655 0.0040897418853702572 0.13567138220569272 0.88183234409399158 -0.025465728318880981 -0.23394837888865389 0.00070645636952228359 -0.088087318408128251 0.02349685787065255 0.5993955290034445 0.16381950536597695 0.28658659667810926 0.76209820108978765 0.81750432061583267 0 0.16145749621620137 0 0.14435596239276807 0.28166199580720741 -0.18806217313827314 0 -0.12710959842603856 0 0.44058046416888841 0 0.18237024372598051 0.27206121434137309 0.81756582128250732
0.17499999999999999 0.83128381379889105 -0.044406389546636671 0.12870688401496563 0.0063133594050059656 0.13696955961596785 1.0229498209401613 -0.016925943841954196 -0.24507379394598858 0.04118932321287723 -0.095252185687105903 -0.0023573846559245925 0.62973856689303587 0.17119928956862485 0.3307337863539152 0.77906010201742026 0.81679993771366555 0 0.16209228088507335 0 0.14523981190706908 0.28483939191822577 -0.19321791109305539 0 -0.13114717243363358 0 0.45351775453535431 0 0.18463290601533411 0.27692010501742892 0.82538557856468353
0.17999999999999999 0.8282125386537561 -0.04234648915840749 0.11857265370805548 0.017375160265820498 0.13879267125472977 1.1652357424570778 -0.014270774495370132 -0.26304804334151721 0.071262468655798342 -0.12816525600814144 -0.011115259187714662 0.68033174082263681 0.18361578260674022 0.39269566613002249 0.84472003047527711 0.81610564866766466 0 0.16272643928827954 0 0.14610872360925373 0.28797482535840657 -0.19832973413489374 0 -0.13518443061942836 0 0.46634277479839353 0 0.18686057751171878 0.28175627178282775 0.8330263053048621
0.185 0.82737654119895543 -0.039406665154723179 0.11702515509067514 0.032817877847377407 0.14091022808587836 1.2083490048820169 -0.020504529650465484 -0.28258048212223852 0.07723104025412636 -0.17450468447684489 0.0060873652620840827 0.73577332567632447 0.19475408644575656 0.44333871974993116 0.91738731874420387 0.81542120887499747 0 0.16335994014678853 0 0.14696319655823781 0.2910698911785794 -0.20339808239840634 0 -0.13922121201774934 0 0.47905606651052163 0 0.18905504463633108 0.28657121869429836 0.84049691457222886
0.19 0.82873451992893976 -0.037184981658777511 0.12472189784749793 0.046310465036237911 0.14273518642108712 1.1398219469002144 -0.034557735732435105 -0.29777977006315315 0.056487962605940495 -0.21632002821041155 0.046254254186960095 0.7789060325506113 0.2016936603414663 0.47174981188277315 0.96862510918832867 0.81474638146237599 0 0.16399275783344902 0 0.14780370542490825 0.29412607265593194 -0.20842342838108316 0 -0.14325738107709993 0 0.49165832805527188 0 0.19121795566630079 0.29136632937462548 0.84780563782260576
0.19500000000000001 0.83127286953205481 -0.036740498645321189 0.13817132324505846 0.052965933212652402 0.14383315137343192 1.0379318671751383 -0.051923119370411649 -0.30514066977356785 0.018417804429230723 -0.23921001377397433 0.0965316487538459 0.79938474379279278 0.20289174620723358 0.47937215235305541 0.9898606993064466 0.8140809369609846 0 0.16462487161000991 0 0.14863070192530964 0.29714475212296276 -0.21340627046325789 0 -0.1472928243392278 0 0.504150388972196 0 0.19335083457941943 0.2961428792939852 0.85496009366035552
0.20000000000000001 0.83374322515657295 -0.038202246802283193 0.15223975004511126 0.051501893289148497 0.14427972217698062 0.95470610794496946 -0.067584360248091307 -0.3049114497151853 -0.022399184942947372 -0.23884551819145675 0.14232400407569687 0.79758625329466892 0.19944947698996171 0.47017519323300916 0.9845369407979303 0.81342465301710432 0 0.16525626497115051 0 0.14944461617588414 0.30012722049782731 -0.21834712739106607 0 -0.15132744756797159 0 0.51653318796451975 0 0.19545509322521162 0.30090204653201041 0.8619673481531841
0.20499999999999999 0.835271643634795 -0.041058610435727748 0.16288924530343452 0.043638266807297203 0.14442753833886188 0.90339626128965556 -0.078321320108570056 -0.29980577961224292 -0.054190831004058262 -0.21966767542357829 0.17405583762650242 0.78115671037320533 0.19298164187647748 0.45514628530021034 0.95982637044413799 0.81277731412918142 0 0.16588692507911298 0 0.1502458579702412 0.30307468569728407 -0.223246533579089 0 -0.15536117326207136 0 0.5288077540423769 0 0.19753204205638525 0.30564492123944398 0.86883396790716982
0.20999999999999999 0.83547176752281171 -0.044610799766516891 0.16811774573042454 0.032276632836686324 0.14459666800274318 0.88421447796389452 -0.083140848184589791 -0.29309927579586242 -0.070772574723573303 -0.18974770226423879 0.18855075408682842 0.75954449819881531 0.18596311219601691 0.41550038540888418 0.92298235245199556 0.81213871140476368 0 0.16651684227528857 0 0.1510348179787194 0.30598828008453632 -0.22810503511176614 0 -0.15939393849654263 0 0.54097519034115016 0 0.19958289961783784 0.31037251398239618 0.87556606691419836
0.215 0.83430294632261592 -0.048216783140490417 0.16756645657414879 0.020232408436352232 0.14495052456053423 0.89646466288824012 -0.082594521858305597 -0.28744659969155711 -0.070868375790600194 -0.15714668102678658 0.18714878271064481 0.74068774727172015 0.1793573601798811 0.39361529500365361 0.88037847496685862 0.81150864233265663 0 0.16714600965735296 0 0.15181186887310591 0.30886906708055323 -0.23292318634134015 0 -0.16342569304584589 0 0.55303666022640019 0 0.20160880095996087 0.31508576312292202 0.88216934802380631
0.22 0.8319286862582137 -0.051361197132543494 0.16188133497107124 0.0097779913355427461 0.14553107576416183 0.94152759337144387 -0.077984192674561983 -0.28474759875109606 -0.055972240208607422 -0.12847900634180792 0.17357563200920112 0.73025662795441226 0.1757507764243007 0.36535185762888539 0.83962363414020458 0.810886910567022 0 0.16777442271239101 0 0.1525773663796593 0.31171804704772926 -0.2377015469957274 0 -0.16745639774926255 0 0.56499337535679961 0 0.2036108051177439 0.31978554136553516 0.88864913975940463
0.22500000000000001 0.82863826712061828 -0.053650527058225615 0.15228312366186469 0.0025758450706633526 0.1463253123390571 1.0227196497950095 -0.070978091950619548 -0.28610257226749825 -0.0294500404191088 -0.10865154141888816 0.15269945024361886 0.73163015567641931 0.17661279960521006 0.37112302559696914 0.81133615769248824 0.81027332572112754 0 0.168402078997964 0 0.15333165026399481 0.31453616253842692 -0.2424406797228118 0 -0.17148602308487365 0 0.57684658542654021 0 0.20558990177616998 0.32447266157939458 0.89501042908954775
0.23000000000000001 0.82481611717297576 -0.054814497151650994 0.14033035010947367 -0.0003008654805616689 0.14731754764337621 1.1434816719269847 -0.063325958037198982 -0.29190134363014153 0.0044260672979025669 -0.10094486368157952 0.12972336040731866 0.74611691841565275 0.18078715940363377 0.38550714778836997 0.80692397257761916 0.80966770316915271 0 0.16902897786432552 0 0.15407504525163324 0.31732430298735959 -0.2471411480086648 0 -0.17551454792354695 0 0.58859756935059748 0 0.20754701722484298 0.32914788198941253 0.90125789067405959
0.23499999999999999 0.82091265103784905 -0.054730999179493554 0.1277682981811486 0.0016372396004643165 0.14853659803768424 1.3025856331529848 -0.056743082565381672 -0.30202373745820182 0.040606479443391831 -0.1069773639827829 0.10971901515742895 0.77328345901789997 0.18917470551372209 0.42207717873332928 0.83254417692623506 0.80906986385495583 0 0.16965512021203033 0 0.15480786188805046 0.32008330891540798 -0.25180351441646204 0 -0.17954195843853843 0 0.60024762769141171 0 0.2094830196900605 0.33381191081580441 0.90739591302895284
0.23999999999999999 0.81740256941422496 -0.053444395191331477 0.11637939224014086 0.0082701227474999955 0.15002644515074973 1.4840386356972703 -0.052728353771036497 -0.31571661917054283 0.074090095662066632 -0.12656482409940609 0.097129580609683616 0.81096457041712522 0.19919086134179195 0.47434604771969213 0.88153389930363479 0.80847963410705015 0 0.1702805082800477 0 0.15553039734206581 0.32281397570290776 -0.25642833910068391 0 -0.1835682471498486 0 0.61179807615515125 0 0.21139872412016905 0.33846541043013784 0.91342862199061525
0.245 0.81471745658338346 -0.051182656501518438 0.10780883102375009 0.018863672148634953 0.15180144771570495 1.6439223172094495 -0.052483245097306383 -0.33177221863786838 0.100026160753293 -0.15788164595898196 0.095356541143666901 0.8556352388788433 0.20918346733076923 0.51688838405205817 0.94117172751953271 0.80789684545928087 0 0.17090514546021091 0 0.1562429361562872 0.32551705698252437 -0.26101617855779241 0 -0.1875934120854558 0 0.62325024001068297 0 0.21329489648957323 0.34310900108631504 0.91935990180626936
0.25 0.81317086379341608 -0.048336056580550596 0.10333456275278369 0.032108586834003104 0.15377356506021439 1.7202125196727274 -0.056583960326619123 -0.34863027738373703 0.11468226795080112 -0.1973578384443318 0.1061884187582961 0.90279272132985833 0.21801891478387073 0.55390300919925595 1.0000206028948018 0.80732133447685817 0 0.17152903613444495 0 0.15694575094820074 0.32819326769501161 -0.26556758458017193 0 -0.19161745604407174 0 0.63460544930548224 0 0.21517225767791942 0.34774326427683355 0.92519341413269129
0.255 0.81287926531734667 -0.045390453359380634 0.10363910472589068 0.046280841152552724 0.15575656344057046 1.685269320225486 -0.065111342778385276 -0.36461980482418149 0.11577999883637406 -0.24022741426112384 0.12970304971012378 0.94757591001214314 0.22658308752210291 0.58417045078121566 1.0512036864461989 0.80675294258751584 0 0.1721521855317239 0 0.15763910306529888 0.33084328684552594 -0.27008310338486902 0 -0.19564038594620484 0 0.64586503477059243 0 0.21703148697345148 0.35236874575782995 0.93093261518702486
0.26000000000000001 0.81374822879117981 -0.042820562054161203 0.10863755895549733 0.059535385106316549 0.15749658987656864 1.5744243717349118 -0.077302759426585863 -0.37808774634199005 0.10333524241748053 -0.28109893180405787 0.16389399408489608 0.98546566118293755 0.23086113454725055 0.59772090188592475 1.0899199145191114 0.80619151591763516 0 0.17277459960214181 0 0.15832324319746541 0.3334677599933018 -0.2745632748927001 0 -0.1996622122621354 0 0.65703032432192532 0 0.21887322524312464 0.35698595828062868 0.93658077126115502
0.26500000000000001 0.81550021526209193 -0.040996219561030417 0.11751544033059437 0.070290996427790117 0.15881142513950275 1.441139551603609 -0.091932583805299242 -0.38802880868649797 0.079367598821240753 -0.3154554025218525 0.20529765510085204 1.0133893036484107 0.23366081740518305 0.5963019216376334 1.1154328185019633 0.80563690513322062 0 0.17339628490584749 0 0.15899841194964223 0.33606730150344494 -0.27900863213673205 0 -0.20368294850696148 0 0.66810264007810394 0 0.22069807780658499 0.3615953840625909 0.94214097278349296
0.27000000000000002 0.8177672590265378 -0.040114058246354133 0.12896302672535703 0.077521974135092722 0.15963036512830278 1.3180171715086944 -0.1074531811056639 -0.39397757517539472 0.04752334651616489 -0.34017623525787111 0.24968513142356699 1.030011109840637 0.23290131198871492 0.60135292601233525 1.1279473177616968 0.80508896528564078 0 0.17401724851490419 0 0.15966484037759926 0.33864249658608675 -0.28341970078207201 0 -0.20770261079419841 0 0.67908329582606253 0 0.22250661704643335 0.36619747702587202 0.94761614708849429
0.27500000000000002 0.82017953620472661 -0.040202746029938868 0.14153370079150734 0.080863744836603677 0.16001306841206142 1.2163834441861758 -0.12254355597206759 -0.39619976822698588 0.011823009445882118 -0.35402315857062344 0.29316881374458476 1.0358032537851045 0.23169381431616118 0.61005018940258549 1.1296623026763939 0.80454755566206326 0 0.17463749792640273 0 0.16032275048944761 0.34119390314517151 -0.28779699874140519 0 -0.21172121744055555 0 0.68997359487501841 0 0.22429938478315284 0.37079266482911033 0.95300907003400914
0.28000000000000003 0.82243778248145316 -0.041161365241712433 0.15393645695894351 0.080499280025126338 0.16007523058122056 1.1371932584622055 -0.13613959001997411 -0.39523492887412343 -0.024055348306155445 -0.35714308852745991 0.33267866662979612 1.0323382170406676 0.22816290066798584 0.60553650512154644 1.1220936056252837 0.80401253964051933 0 0.17525704098538197 0 0.16097235571531762 0.34372205345661105 -0.292141035872865 0 -0.21573878861548806 0 0.70077482824748194 0 0.22607689443961196 0.37538135071399786 0.95832237658922625
0.28499999999999998 0.82433739794969585 -0.042829429743162069 0.16519617453906302 0.076966310629428866 0.15995498674041822 1.0780580673595368 -0.14754587322882873 -0.39193450406600194 -0.057147868417122501 -0.35096034656069935 0.3661954086823706 1.0219210035650765 0.2229315772901716 0.59379046140505243 1.107329841226391 0.80348378454952907 0 0.1758758858163065 0 0.1616138613475262 0.3462274556933343 -0.29645231374865383 0 -0.21975534602996402 0 0.71148827316286212 0 0.22783963301705301 0.37996391518604283 0.96355857050103744
0.28999999999999998 0.82575472365561786 -0.045028181238864547 0.17468339953674222 0.070950908752036329 0.15978027484444793 1.0360829701756034 -0.15649420788622809 -0.38717013511979981 -0.085622455492254543 -0.33731986118550378 0.3927971365283201 1.006924611808929 0.21770623871905606 0.57042754671917839 1.0875566672532655 0.8029611615322243 0 0.17649404076202013 0 0.16224746495328221 0.34871059531285886 -0.30073132548441311 0 -0.22377091265961421 0 0.72211519177515804 0 0.22958806290187544 0.38454071754655911 0.96872003313372113
0.29499999999999998 0.82663265214957937 -0.047588272265930848 0.1820523518075198 0.063148732254294404 0.1596430476017488 1.0088434113427527 -0.16295376922789839 -0.38165648088413684 -0.10834486949581855 -0.31822470484183907 0.41226889161028368 0.98946538420337937 0.21216238776877164 0.56636096720196205 1.0642110515656429 0.80244454541489341 0 0.17711151432923639 0 0.16287335676192216 0.3511719363213921 -0.30497855562069298 0 -0.22778551249805817 0 0.732656830131314 0 0.23132262352027524 0.38911209729094448 0.97380903156567111
0.29999999999999999 0.82695736895668293 -0.050364075398049421 0.18716696266728253 0.054195964340616715 0.15960221216509968 0.99460098241972905 -0.16702585638032666 -0.3760363139371557 -0.12466218662727049 -0.2953919436761035 0.42486824100875514 0.97134567991052356 0.20713705988966363 0.52727227385310316 1.0383868044964024 0.80193381457987167 0 0.17772831513975437 0 0.16349172002845505 0.35361192242698847 -0.30919448004904099 0 -0.23179917033674341 0 0.74311441732121286 0 0.23304373285583921 0.3936783753866101 0.97882772601719981
0.31 0.82600147647918221 -0.056087971746465126 0.19073251761540802 0.034927894593200989 0.15991978114673758 1.0012976282902584 -0.16910295431184139 -0.36613602520721489 -0.13874833040425275 -0.24458123212476318 0.43200546624418973 0.93837222867932402 0.1983781920767724 0.52310737548698327 0.9834437005968224 0.80092953933341893 0 0.17895993329514717 0 0.16470656111232027 0.35842950950258123 -0.31753427192105615 0 -0.23982376200929337 0 0.76378226581925013 0 0.2364471706516163 0.40279682478030027 0.98866234997143776
0.32000000000000001 0.82312150637330883 -0.06144991376408785 0.18621171491201449 0.016520958294716562 0.16077876945850458 1.0537367545418173 -0.16470972690155619 -0.36018772553756284 -0.12913292931704304 -0.19480838235168374 0.41991236370027524 0.91606815814585663 0.19514409517901565 0.47711190394122915 0.92957264171709353 0.79994742940788166 0 0.18018896494736555 0 0.16589332723601982 0.36316653811185456 -0.32575433466885606 0 -0.24784489498012152 0 0.78412820833024299 0 0.23980134156487806 0.41189830497347646 0.99823929570687431
0.33000000000000002 0.81863405527086075 -0.065895820477380559 0.17499453558405204 0.0013311160552751491 0.16208707894408919 1.156985573880289 -0.15622177619095004 -0.35955041791309356 -0.099801246270862592 -0.15305706203048611 0.39517273568411182 0.90893334352091681 0.19727751038534774 0.48161419467604771 0.88779786937659766 0.79898662787852992 0 0.18141547927094073 0 0.16705326569098183 0.36782592395507435 -0.3338581641697676 0 -0.25586277865536011 0 0.80416141428617294 0 0.24310894626474927 0.4209848242195518 1.0075726286080455
0.34000000000000002 0.81292873326629611 -0.068993286553424168 0.15871875858962928 -0.0089537067021996149 0.16371905231356176 1.3236592101861537 -0.14583056987237392 -0.3649125972303689 -0.055053545501799049 -0.1243717629956121 0.36421407159588115 0.91919391325256172 0.20552902537940354 0.52893923427667555 0.87275431763874844 0.79804632392452757 0 0.18263954400473684 0 0.1681875403677226 0.3724103399660213 -0.34184912099692016 0 -0.26387762062519798 0 0.82389074584383781 0 0.24637245190829193 0.43005818541553326 1.0166752412334452
0.34999999999999998 0.80648733811330975 -0.07041197568741954 0.13922013565248212 -0.013163895222324433 0.16559465643801324 1.5760674472689091 -0.13547050864337407 -0.37628509884298156 0.00027098102418302966 -0.11245958132020874 0.33310937922129258 0.94719313918367665 0.21523192765557358 0.58391474452697223 0.8952423585701027 0.79712574970783401 0 0.18386122471552488 0 0.16929723917180839 0.37692223610340336 -0.34973043371463003 0 -0.27188962346758283 0 0.84332475680477548 0 0.24959411878699789 0.43912000790198835 1.0255589841356532
0.35999999999999999 0.79987145892842515 -0.069962579190926785 0.11853363143576472 -0.010622470845772534 0.16777978470508931 1.9472804730235609 -0.12726226410112323 -0.39345584931261152 0.060194629631362961 -0.11992513776162468 0.30786019062055353 0.99181039639380331 0.23237348709974454 0.61943252610353161 0.95558679445808803 0.79622417747391794 0 0.18508058418512163 0 0.17038338063576289 0.38136385651694504 -0.35750520279443804 0 -0.27989898212677933 0 0.86247169492303666 0 0.25277602327047688 0.44817174610498794 1.0342347786349744
0.37 0.79372397141167239 -0.067624429320767176 0.098816500156595849 -0.0012324484810379201 0.17037642941999082 2.4661306129985574 -0.12289891948114635 -0.41517694566858698 0.11868949716614492 -0.14700757807964607 0.29347624394775546 1.0498848731801516 0.24604402252109706 0.66153155042311929 1.0357741293842164 0.79534091686083608 0 0.18629768189801504 0 0.17144691982865423 0.38573725465075948 -0.36517640493608572 0 -0.28790588175447585 0 0.8813395067003047 0 0.25592007765106189 0.45721470557290667 1.0427127144883124
0.38 0.78868694152977359 -0.063624467549740882 0.082244471047231288 0.014471708605354716 0.17350711265935545 3.0593071158076701 -0.12380200425364811 -0.44016511518075802 0.16950171251380233 -0.19274332769341551 0.29390571709632624 1.1172565567310686 0.26063360028157367 0.70812731108487115 1.1214929402889817 0.7944753124034647 0 0.187512573612376 0 0.17248875365064156 0.39004430674005902 -0.3727468976322556 0 -0.29591049592831953 0 0.89993584397957993 0 0.25902804738128826 0.46625005686063253 1.0510021348494292
0.39000000000000001 0.78530719567493046 -0.058428562356752964 0.070798187998491496 0.03521947490019104 0.17710848766794718 3.3667862166518363 -0.13075764381400945 -0.46638533791096776 0.20694148756912031 -0.25391980698138295 0.31145742116615471 1.1884587168712171 0.27106427190477184 0.74885201624675757 1.2011929981127971 0.79362674122007615 0 0.18872531100180343 0 0.17350972558743188 0.39428672406676318 -0.38021942385718627 0 -0.30391298518334531 0 0.91826807181048242 0 0.26210156610732621 0.47527884763254341 1.059111710483343
0.40000000000000002 0.78390600041445391 -0.052713926064692662 0.065971092942341047 0.059053821504227479 0.18088640252065152 3.1083549162387922 -0.14409723073145866 -0.49193719003631181 0.22656737657511619 -0.32564560304373358 0.34670021016058661 1.2577231957156148 0.28416863923829538 0.84251346071184907 1.2702851242428155 0.79279461086894654 0 0.18993594135842193 0 0.17451062998933367 0.39846606426262782 -0.38759661679055418 0 -0.31191349580727074 0 0.93634327718327115 0 0.26514214883036336 0.48430201328936895 1.067049504851191
0.40999999999999998 0.78449608743721788 -0.047214243443843125 0.068425022822437842 0.08348385336190961 0.18431615985136829 2.6114042245389677 -0.16331371797359559 -0.5142211402266148 0.22531486752238342 -0.40031331970693412 0.39800492597240933 1.3187352684639335 0.28996822437101893 0.87923573104665631 1.3224665657241015 0.79197835736325972 0 0.19114450735032298 0 0.17549221593064807 0.40258374188327106 -0.39488100451173436 0 -0.31991215886222241 0 0.95416827832395357 0 0.26815120347074101 0.49332038636968578 1.0748230314033729
0.41999999999999998 0.7867926682093862 -0.042602025774650804 0.077736923626736135 0.10598354933573412 0.18692223624202117 2.1759449126351069 -0.18662368452983383 -0.53161738701196071 0.20383128555953006 -0.4713515137517531 0.46113250660751121 1.3669382315111875 0.29125158784391025 0.84947235755216144 1.356987646217479 0.79117744333317641 0 0.19235104682802709 0 0.17645519069774421 0.40664103842159216 -0.40207501461750961 0 -0.32790908940404462 0 0.97174963431617289 0 0.27113004106340899 0.50233470493191756 1.0824393041935347
0.42999999999999999 0.79027760902249855 -0.039327182481236067 0.092537504262199713 0.1245181548021978 0.18847632915108919 1.8543504656947667 -0.21203113716949221 -0.54342238466652315 0.16601555548773944 -0.53282043154638037 0.53079169776340018 1.3999528963512284 0.29154041639322931 0.87381719546866821 1.3755208287851053 0.79039135632455748 0 0.19355559267581246 0 0.17740022294772653 0.41063911188340368 -0.40918097872990711 0 -0.33590438587663418 0 0.98909365487205592 0 0.27407988477567019 0.51134562008559048 1.0899048827429709
0.44 0.79436091342026394 -0.037543499711200766 0.11090262817763133 0.13789633652613559 0.1890102531909876 1.6235998170282497 -0.23766364339752061 -0.54947416341306998 0.11637624827637998 -0.58035043882605908 0.60169952762987033 1.4173883550112849 0.28926665495786985 0.8570924508995037 1.3795424116074155 0.78961960722444835 0 0.19475817270453974 0 0.17832794557417381 0.41457900601062214 -0.41620113687111021 0 -0.34389812966328914 0 1.0062064101177772 0 0.27700187790749065 0.5203537028098143 1.0972259119354832
0.45000000000000001 0.79853693518886537 -0.037181670409027714 0.13085920082656521 0.14585696998427838 0.18873354835128578 1.4567565071122037 -0.26158989637321006 -0.55060363914179755 0.061025191030511426 -0.61311195629357673 0.6691687294422789 1.4211235664935609 0.2825550337295733 0.8938628356279994 1.3718154713476067 0.78886172880403649 0 0.19595880958310488 0 0.17923895831179476 0.41846165920719147 -0.4231376416901394 0 -0.35189038478030099 0 1.023093740293243 0 0.27989709100947313 0.5293594501714427 1.1044081576001237
0.46000000000000002 0.80242890393364541 -0.038025346010710059 0.1507913378481851 0.14881409388086783 0.18794046797726463 1.3343007766512873 -0.28300952913901128 -0.54802326954126868 0.0045145576763491908 -0.63135864125189001 0.73038179484298238 1.4139606871082591 0.27805494801309744 0.88018873344860715 1.35602439299114 0.78811727437037793 0 0.19715752080595514 0 0.18013383010782705 0.42228791319913261 -0.42999256253181173 0 -0.35988119770028826 0 1.0397612652912744 0 0.28276652823283371 0.5383632910342423 1.1114570383381392
0.46999999999999997 0.8058137964643578 -0.039798444566794357 0.16956839228408049 0.14753736335856196 0.18688165976107701 1.2433278807763224 -0.30162213343831118 -0.54255560288789151 -0.050749528808461064 -0.6366185965262634 0.78387290096115747 1.3986512636628785 0.27124795917343131 0.77523386388725191 1.3342629764280822 0.78738581651875428 0 0.19835431869426776 0 0.18101310128459386 0.42605852144195322 -0.43676788934283006 0 -0.36787059729433152 0 1.0562143939817366 0 0.28561113300856483 0.54736559133294993 1.1183776540668076
0.47999999999999998 0.80860247565911814 -0.042260306056427756 0.18649892544568314 0.14292570666849125 0.18575128928219234 1.1755013623531643 -0.31679664329848445 -0.53552125866868994 -0.10112570313296626 -0.63278637066332599 0.82882240296589693 1.3782805659751005 0.26123604384176102 0.87731320765239174 1.3081807949979964 0.78666694597805664 0 0.19954921042846746 0 0.1818772855146889 0.42977415727525009 -0.44346553641308517 0 -0.37585859488303236 0 1.0724583332815627 0 0.28843179313868972 0.55636665897174253 1.1251748116833415
0.48999999999999999 0.81076686098806017 -0.045195013327901754 0.20126398480622912 0.13579882394731643 0.18469202462648254 1.1251416427060468 -0.32890333393130644 -0.52771159375153964 -0.14563132215711524 -0.62002673067963898 0.86560439860926253 1.3549878580995085 0.25179298852590704 0.74781337333566567 1.27908951127089 0.7859602705421006 0 0.2007421981097767 0 0.18272687162771953 0.4334354218150494 -0.45008734595262168 0 -0.38384518438732484 0 1.0884980969435645 0 0.29122934537063666 0.56536674839488188 1.1318530481941032
0.5 0.81231570731997016 -0.048443890454459619 0.21378539875375865 0.12686116731082162 0.18382386500857092 1.088447412850603 -0.33848836516473607 -0.51984319135597812 -0.18481496365612377 -0.6024452232592199 0.89514046844615081 1.3306658880586859 0.24745101393737906 0.81064865004153841 1.2508844253703493 0.78526541408027073 0 0.20193327884848969 0 0.183562325265308 0.4370428515684342 -0.4566350915064567 0 -0.39183034257035371 0 1.1043385140461486 0 0.29400457951578479 0.5743660648677219 1.1384166516058114
0.51000000000000001 0.81329652355107207 -0.051868979640849036 0.22409887978509138 0.11666207955277845 0.18316514701866163 1.0628086356546134 -0.3457313279408632 -0.51207490177807069 -0.21784163894951999 -0.57983366938001746 0.91807226628677119 1.3062225001068895 0.24194234088984121 0.73885919498408026 1.2219503533911182 0.78458201562133789 0 0.20312244487664013 0 0.18438409039919371 0.44059692575183779 -0.46311048121067505 0 -0.39981402936206445 0 1.1199842371731414 0 0.29675824216487218 0.58336476849852403 1.1448696798347
0.52000000000000002 0.81375976917430082 -0.055385907956829628 0.23232584381773416 0.10563650160436708 0.18274339197544284 1.0464307814435467 -0.35094406684766882 -0.50483162286160299 -0.24505534330737663 -0.55461065463836057 0.93519138382285893 1.282683349756232 0.23904447330997344 0.73605760652034269 1.1935120369345154 0.78390972850473917 0 0.20430968368272348 0 0.18519259072556138 0.44409807329329787 -0.46951516089409562 0 -0.40779618825840636 0 1.1354397502783657 0 0.29949104004590005 0.59236297802531079 1.1512159778551843
0.53000000000000003 0.81375301794529031 -0.058927525046134258 0.23861239873664444 0.094111238469520755 0.18256066523651029 1.0380702391797738 -0.35443330048324717 -0.49820391243748252 -0.26702199853074043 -0.52721004623032652 0.94729308804468204 1.2605741644479491 0.23455322907374188 0.73024856297431262 1.1658357789415219 0.78324821959400803 0 0.20549497816612985 0 0.18598823094731715 0.44754667949962518 -0.47585071703039655 0 -0.41577674678726223 0 1.1507093762337715 0 0.30220364306417546 0.60136077438704916 1.1574591932805167
0.54000000000000004 0.81332223671681703 -0.062446365698955293 0.24311511400816438 0.082328610054002049 0.18260492445378218 1.036877058886245 -0.35642587828308248 -0.49239293207906576 -0.28382509071980244 -0.49835727532122653 0.95502665467623382 1.2403018712373854 0.23258074788781977 0.68772494637479897 1.1389627795357686 0.7825971685474381 0 0.20667830680896199 0 0.18677139795474026 0.45094309237128627 -0.48211867954596643 0 -0.4237556170334329 0 1.1657972840630872 0 0.30489668705907408 0.61035820409457386 1.1636027905432396
0.55000000000000004 0.81250422663699196 -0.065910291419005201 0.24597959611268011 0.070473806548318474 0.18287038057290222 1.0422997499259299 -0.35718918148243028 -0.48749236935236762 -0.29588631554904982 -0.4692382439787755 0.95905087694054691 1.2221810857962367 0.23360918935521952 0.69034864363689663 1.1138162742993325 0.7819562671414122 0 0.20785964386294287 0 0.18754246191386692 0.45428762855054278 -0.48832052448897201 0 -0.43173269621522109 0 1.1807074958653467 0 0.30757077630775675 0.61935528241363658 1.169650063822175
0.56000000000000005 0.81133461094790194 -0.069285141669129566 0.24733812952723483 0.058674033607745771 0.18332560763335973 1.0540161896331712 -0.35698814687823804 -0.48334120987844265 -0.30400043873735177 -0.43903953946133478 0.95987454468159872 1.2061701492356605 0.23306526607014966 0.68742132645353926 1.0896483320482473 0.78132521864218674 0 0.2090389595491737 0 0.1883017772709247 0.45758057889166764 -0.49445767656524359 0 -0.43970786730540673 0 1.19544389343443 0 0.31022648580238171 0.62835199637016237 1.1756041488447417
0.56999999999999995 0.8098479074998608 -0.072561050517860673 0.24729710711521818 0.047047845079183352 0.18395272302058072 1.0718704425051531 -0.35570279584227216 -0.48013273438213405 -0.30725528357545506 -0.40950182059981571 0.95776644134146149 1.1926110477977576 0.23228308197618605 0.62533506608364264 1.0663235339624528 0.78070373722222186 0 0.21021622026857129 0 0.18904968368035888 0.4608222136456625 -0.50053151154659825 0 -0.44768099968967973 0 1.2100102245820821 0 0.31286436332415785 0.6373483075860511 1.1814680336779413
0.57999999999999996 0.80806083165479392 -0.075718018065573017 0.24596942919413423 0.035673019484551427 0.18474029787915752 1.0958875505932939 -0.35371027060256188 -0.47785521671278619 -0.30763209426375027 -0.37976232149794553 0.95332033077237333 1.1814850718720444 0.23324449584748319 0.72420842278418984 1.0452825859970774 0.78009154741746212 0 0.21139138882090308 0 0.18978650686317605 0.46401278725555617 -0.50654335855718058 0 -0.4556519498558983 0 1.2244101091728159 0 0.31548493133485511 0.64634415495258712 1.187244568608093
0.58999999999999997 0.8059994898291406 -0.07874877805693295 0.24342863801286577 0.024623946860891928 0.18566847140608914 1.1262069728585242 -0.35090266574898521 -0.47663559325954158 -0.30299556017456303 -0.35076417058265075 0.94668623512645367 1.1729983232314001 0.23901661944241001 0.54061235309805378 1.0260945464889082 0.77948838362224471 0 0.21256442463043651 0 0.19051255940166004 0.46715254276203805 -0.5124945022433105 0 -0.46362056210787428 0 1.2386470448797713 0 0.31808868870400336 0.65533945714759212 1.1929364751979226
0.59999999999999998 0.80366466628611777 -0.081637250101733921 0.23976936822895575 0.013961643714706099 0.18674434900094763 1.1631123281595419 -0.34787533122593989 -0.47651781576557084 -0.29649873370597679 -0.32337172305519762 0.93861714559083764 1.1671594157518321 0.25037184836096893 0.68224447561056578 1.0130576710369452 0.7788939896187741 0 0.21373528397633501 0 0.19122814147598657 0.47024171582257024 -0.51838618483221244 0 -0.47158666929774207 0 1.2527244126710542 0 0.32067611228796161 0.66433411500183315 1.1985463545996915
0.60999999999999999 0.80108349263800271 -0.084357984299419347 0.23504408990969858 0.003722592519321857 0.18790745052748731 1.2070837332579623 -0.34444326842837897 -0.47705682343447969 -0.28640262054359256 -0.29523628535812035 0.92910026417154101 1.1636169422728511 0.25411198600730067 0.71849498059153782 1.0016459275329377 0.77830811813835121 0 0.21490392022605176 0 0.19193354154761888 0.47328053835033462 -0.52421960808484669 0 -0.47955009357134354 0 1.2666454820363371 0 0.32324765837525199 0.67332801371976736 1.2040766951944022
0.62 0.79827216133262269 -0.086910722051282793 0.22930767029363111 -0.0060291308830977726 0.18915501290133691 1.2586774529545455 -0.34059277965597878 -0.47857651337616963 -0.27253349012696831 -0.26918969290512401 0.91830362838401114 1.1627137385098913 0.26030323903083169 0.5876857615982074 0.99428264382374787 0.77773053045176144 0 0.21607028407010032 0 0.19262903699404341 0.47626924178221758 -0.52999593514791776 0 -0.48751064712145054 0 1.2804134159636402 0 0.32580376401097211 0.68232102495945124 1.2095298796195968
0.63 0.79523693254241024 -0.08927837713054293 0.2226180301156182 -0.015253875326215877 0.19047642325436795 1.3186840915686928 -0.33650753012764251 -0.48095379424063134 -0.25657493727550706 -0.24417751462888015 0.90663305288508134 1.164350142638219 0.26501578601156039 0.64887840722515888 0.99178801997267585 0.77716099598645316 0 0.21723432375671387 0 0.19331489469882146 0.47920805998750721 -0.53571629230995121 0 -0.4954681329440449 0 1.29403127567624 0 0.32834484821175525 0.6913130087763113 1.2149081912416724
0.64000000000000001 0.79199480373930142 -0.09144721253891569 0.2150130532962308 -0.02390196073958108 0.1918487682250255 1.3881163812170918 -0.33216196988763391 -0.48428075543533533 -0.23742683088087443 -0.22014950714849396 0.89418705178428537 1.1685335764963405 0.27312212792138346 0.69418895662093472 0.99368640499400074 0.77659929196831734 0 0.21839598532503471 0 0.19399137160070493 0.48209723183112929 -0.54138177066616666 0 -0.50342234559327836 0 1.3075020251395943 0 0.33087131308151729 0.70030381543540499 1.2202138201228536
0.65000000000000002 0.78855583365618753 -0.093405682011168917 0.20654497354279025 -0.031920858812235352 0.19326387663743938 1.4682002756853532 -0.32776931372990198 -0.48855297961318328 -0.21558020063470701 -0.19765990541438322 0.88125076883172615 1.1753247653684731 0.28120867700900232 0.75075985511646204 1.0011857313421568 0.77604520308607139 0 0.21955521283561161 0 0.19465871520512207 0.48493700340695362 -0.54699342769668691 0 -0.5113730719311339 0 1.3208285353480516 0 0.33338354483719584 0.70929328709681194 1.2254488685278764
0.66000000000000003 0.78493250164113781 -0.095138694298855728 0.19725705587082099 -0.039269540978145695 0.19471069462645005 1.5605694510449613 -0.32332694938370399 -0.49369634713369248 -0.19069136287362917 -0.17668776539672038 0.86802569486304537 1.1847015263365868 0.28847800540570134 0.77627495919730694 1.014103298960348 0.77549852117641915 0 0.22071194859711016 0 0.19531716406107713 0.48772762995810415 -0.55255228876245355 0 -0.51932009186820682 0 1.3340135884009452 0 0.33588191475272433 0.7182812593788207 1.2306153560109405
0.67000000000000004 0.78113459992182366 -0.09663224492649912 0.18719081569819707 -0.045893832437137481 0.19618964761012095 1.6672713061723392 -0.31896643743085923 -0.49980737474777887 -0.16336255652497086 -0.15837229296801172 0.85481845330434925 1.1967163485274368 0.29752281425072286 0.67074011580822146 1.0335713891935807 0.77495904492830259 0 0.22186613338826908 0 0.19596694820625665 0.49046937750223069 -0.5580593485230273 0 -0.5272631790924045 0 1.3470598813774659 0 0.33836678002868253 0.72726756280363247 1.2357152241194986
0.68000000000000005 0.77717518574066524 -0.097862550486938565 0.17640066233759669 -0.051748067911521693 0.19768031156280097 1.7908968595690931 -0.31486109870664669 -0.50667645331184319 -0.1348629091123475 -0.14157900615768271 0.84192959849674309 1.2111364648605969 0.30279209488473641 0.74513651776484524 1.0573832647997934 0.77442657960472006 0 0.2230177066742593 0 0.19660828958283202 0.4931625241803933 -0.56351557228029248 0 -0.53520210178274019 0 1.359970030019461 0 0.34083848459430116 0.73625202413034663 1.2407503407479439
0.68999999999999995 0.77308231446126696 -0.098812182034336227 0.16492452571303587 -0.056794574848923793 0.19915580943916777 1.9349896606358112 -0.31077687633261475 -0.51419491557332775 -0.10332782899285568 -0.12537558972964952 0.82926303709289761 1.2278374978114612 0.30530580556561582 0.94761468115506453 1.0830603776542957 0.77390093678070593 0 0.22416660681671724 0 0.19724140242628235 0.49580736134865144 -0.56892189725189746 0 -0.5431366233057553 0 1.372746572231067 0 0.34329735984786341 0.74523446758004885 1.2457225041710704
0.69999999999999996 0.7688755906332394 -0.09947941644102766 0.1527988023733996 -0.060970262701066598 0.20063615230547122 2.1042072360621056 -0.30668669455736319 -0.52269461958939523 -0.067986355034808432 -0.11239012590844946 0.81693847256945329 1.2471453198668594 0.3127036370807213 0.96140800337054833 1.1137381844445389 0.77338193409619338 0 0.22531277127683574 0 0.19786649362932979 0.49840419443158923 -0.57427923377809964 0 -0.55106650289243431 0 1.3853919714037872 0 0.3457437253409551 0.75421471595785083 1.2506334467844216
0.70999999999999996 0.76456085334356083 -0.099850122917913078 0.14009227387847872 -0.06421324014019357 0.2021459416281832 2.3044905703519851 -0.30299557910021085 -0.53224229807003454 -0.031742992951552536 -0.10337704087499459 0.80554990072851074 1.2690836137813584 0.32323282923977464 0.78741461706460747 1.1503904839317576 0.77286939502259189 0 0.22645613681100005 0 0.19848376308289775 0.50095334355692278 -0.57958846646551876 0 -0.55899149629380751 0 1.3979086195753596 0 0.34817788941148725 0.76319259167674547 1.2554848385760846
0.71999999999999997 0.76016072240800525 -0.099897130896436412 0.12686937985874977 -0.066491890011830285 0.20366830774135306 2.544114683500116 -0.29980273634055349 -0.54251181575695417 0.0050770188831185227 -0.095537818544887687 0.79533628711840465 1.2932271503903925 0.33125253446472797 0.88215142137984714 1.1888561646992895 0.77236314864201394 0 0.22759663965855287 0 0.19909340399587086 0.50345514399009383 -0.58485045527114143 0 -0.5669113564137358 0 1.4102988404304566 0 0.35060014976995818 0.77216791768814941 1.2602782903522782
0.72999999999999998 0.75571017511130933 -0.099610934880775714 0.1131709208604444 -0.067758409427533819 0.20520180025441609 2.8351242539085142 -0.29687665799019902 -0.55354959544401605 0.045418856823247929 -0.089325534894021424 0.78618028274242768 1.3195659526364665 0.34048631322732681 1.1118268346153815 1.2288896493287584 0.77186302943818053 0 0.22873421572136243 0 0.19969560319522878 0.50590994638727738 -0.59006603652975953 0 -0.57482583391764308 0 1.4225648921509686 0 0.35301079404299279 0.78114051832397147 1.2650153567370208
0.73999999999999999 0.75122730063581744 -0.098989816754823948 0.099069085482147476 -0.067940803131744845 0.20678837610934264 3.1944212512237806 -0.29446273397276101 -0.56568181237912241 0.088389410660328807 -0.088142643761071962 0.77848693628335963 1.3483445017157971 0.3557970496688812 1.1215430843246834 1.273413392718048 0.77136887709811675 0 0.22986880073495031 0 0.20029054140806007 0.50831811688466855 -0.59523602392788144 0 -0.58273467781623589 0 1.4347089701233204 0 0.3554101002778291 0.79011022005500631 1.2696975389643868
0.75 0.74672831291671127 -0.098011989307032796 0.084665900060997806 -0.067003498529471059 0.20844759254152873 3.6462469947914693 -0.29308325616138925 -0.57865568597635442 0.13040787088834582 -0.09114086899838772 0.77288449470278819 1.3791716388296411 0.37021710607959285 0.93667937132748624 1.3200221493954727 0.77088053632383513 0 0.23100033043101076 0 0.20087839352676057 0.51068003704122011 -0.60036120942700344 0 -0.59063763602347352 0 1.4467332095099819 0 0.35779833741107253 0.79907685217039381 1.274326287480174
0.75249999999999995 0.74560549109494145 -0.097708492390701118 0.081027117667855267 -0.066593806059181249 0.20887153327611829 3.7776550111303582 -0.29290412802627674 -0.58195454099265065 0.14074908848223383 -0.09207822028934097 0.77182005829847711 1.3871111798291442 0.37260606121257517 0.90490859159939008 1.331359985157001 0.77075934145135572 0 0.23128272794239252 0 0.20102426931423398 0.51126333663304502 -0.60163559631582064 0 -0.59261242633355027 0 1.4497207892567074 0 0.35839369783140057 0.80131801088466037 1.2754752909280498
0.755 0.74448512376472409 -0.097380922850172955 0.077374567996344318 -0.066113579207062401 0.2092985037029918 3.9178623379536233 -0.29277625617835967 -0.58526171888931622 0.15114044092033552 -0.093014821591720226 0.77087705589510602 1.3951289569631262 0.37442393257511303 0.9076779405779517 1.3424733803038711 0.77063849807028018 0 0.23156492948810734 0 0.20116971542100351 0.5118437766523054 -0.60290724322833877 0 -0.59458682904744953 0 1.4527010411080985 0 0.3589883867240321 0.803558964696097 1.2766210640736184
0.75749999999999995 0.74336807827037776 -0.097029294354039772 0.073708822270864754 -0.065562244772346165 0.20972853696447633 4.067741997907385 -0.29268980103520409 -0.58857647205573171 0.16165564664088267 -0.09395982330804975 0.77004744209333875 1.4032239830918007 0.37572478899838208 0.94833267335907656 1.3533664769973208 0.77051800389386493 0 0.23184693406996942 0 0.20131473441874745 0.51242136350410927 -0.60417616193733992 0 -0.59656084021537981 0 1.4556739967589967 0 0.35958240804148456 0.8057997110436691 1.2777636281884546
0.76000000000000001 0.74225516078447717 -0.09665374231490019 0.070030525023842854 -0.064938990672911243 0.21016194874068611 4.2282798343292249 -0.29263586229935434 -0.59190178859108011 0.17235986792196031 -0.094950725122272622 0.76932462047949168 1.4113988435935803 0.37661011883294393 1.0144205845433736 1.3640728794692254 0.77039785665326421 0 0.23212874069122144 0 0.20145932885870088 0.51299610365121462 -0.60544236413898789 0 -0.59853445588827947 0 1.458639687692026 0 0.36017576570474491 0.80804024738279512 1.2789030043683616
0.76249999999999996 0.74114708221691405 -0.096254489099995982 0.066340483763023331 -0.064242809193681652 0.21059933432700451 4.400588366931883 -0.29260775739765227 -0.59524371885093141 0.18329974033003743 -0.096047909446733234 0.76870463870938022 1.4196588279116613 0.37721667155133881 1.0899261508934648 1.3746488198607056 0.77027805409737293 0 0.23241034835666616 0 0.20160350127186094 0.51356800361362465 -0.60670586145359162 0 -0.60050767211828038 0 1.461598145179732 0 0.36076846360363618 0.81028057118579577 1.2800392135354139
0.76500000000000001 0.74004444021098503 -0.095831799987491598 0.062639734043826112 -0.063472569911339205 0.2110415280182848 4.5859223198374153 -0.2926019366393342 -0.59861029175098568 0.19449629344375363 -0.097325910644880012 0.76818695422563277 1.42801069643514 0.37770002711157358 1.1635811106309968 1.3851635413633587 0.77015859399267106 0 0.23269175607279716 0 0.20174725416920289 0.51413706996815567 -0.60796666542635935 0 -0.6024804849591664 0 1.4645494002866921 0 0.36136050559717631 0.81252067994233057 1.2811722764399751
0.76749999999999996 0.73894771910273038 -0.095385936698167431 0.058929571203588833 -0.06262711004995615 0.21148953214407135 4.785696168842434 -0.29261841776404363 -0.60201019385702137 0.2059417189086801 -0.098862790305087725 0.76777467563491619 1.4364612759132853 0.37821503524907207 1.2290153575886569 1.3956883215141551 0.77003947412306939 0 0.2329729628479259 0 0.20189059004188598 0.51470330934799158 -0.60922478752814102 0 -0.60445289046682238 0 1.4674934838715981 0 0.3619518955139332 0.81476057115981815 1.2823022136626765
0.77000000000000002 0.73785730701664987 -0.094917115340807226 0.055211545549581666 -0.061705328020363083 0.21194442706689584 5.0015039510944863 -0.292660698146265 -0.60545141036969163 0.21760034318345975 -0.10072921440132357 0.76747426547088826 1.445016092808638 0.37889530159826484 1.2828256870216177 1.4062857072484582 0.76992069228975779 0 0.233253967692308 0 0.20203351136146031 0.515266728442212 -0.61048023915616334 0 -0.60642488469968059 0 1.4704304265893151 0 0.36254263715237073 0.81700024236384294 1.2834290456163651
0.77249999999999996 0.73677352684602004 -0.094425474625237454 0.051487423461119751 -0.060706266194021502 0.21240727557165157 5.2351413299168916 -0.29273518017487116 -0.60894002262574942 0.229413538825017 -0.10297881017763834 0.76729476851112621 1.4536782388292195 0.37983488839049256 1.323181635875806 1.4170004723087399 0.76980224631105354 0 0.2335347696182663 0 0.20217602058007331 0.51582733399530456 -0.61173303163475201 0 -0.60839646371915679 0 1.4733602588929087 0 0.36313273428119264 0.81923969109854466 1.2845527925480205
0.77500000000000002 0.735696676052218 -0.09391105842809018 0.047759121794153356 -0.059629171338509313 0.21287903514949522 5.4886294336181276 -0.29285021286300672 -0.61247932443952768 0.24130775217010642 -0.10564113427076052 0.76724669473542506 1.462447620470043 0.38107572388943239 1.3490933993246608 1.4278535225120257 0.769684134022254 0 0.23381536764031299 0 0.20231812013066106 0.5163851328066561 -0.61298317621604836 0 -0.61036762359008323 0 1.4762830110356544 0 0.36372219063967681 0.82147891492699965 1.2856734745406369
0.77749999999999997 0.7346270692355823 -0.093373814549454898 0.044028626481293048 -0.058473525078905207 0.21336048982530903 5.7642391671934829 -0.29301490148751835 -0.61606936606907614 0.25320441427694945 -0.10871815663623416 0.76734072885179294 1.4713206825349325 0.38260340252243391 1.3600668303304662 1.4388394948248835 0.76956635327548817 0 0.23409576077526842 0 0.20245981242715611 0.51694013173002951 -0.6142306840807138 0 -0.61233836038113221 0 1.4791987130730138 0 0.36431100993800641 0.82371791143158013 1.2867911115150801
0.78000000000000003 0.73356507736585463 -0.092813609127336938 0.040297907892495717 -0.057239041542320769 0.21385220977482222 6.0645133326290948 -0.29323786132435276 -0.61970696892867572 0.26503028811604257 -0.11218462881471118 0.7675864542685974 1.4802906243950267 0.38435218127344534 1.3559624887292037 1.4499282024009315 0.76944890193957249 0 0.23437594804237899 0 0.20260109986467179 0.51749233767301828 -0.61547556633862599 0 -0.61430867016523527 0 1.4821073948645911 0 0.364899195857595 0.82595667821430774 1.2879057232319087
0.78249999999999997 0.73251115836060665 -0.092230254027996367 0.036568845260160396 -0.055925634222989608 0.21435454261300083 6.3922816725238247 -0.29352608957589865 -0.62338618655176947 0.27672680861778048 -0.11599214365531856 0.76799126784631555 1.4893480579581426 0.38621774798080488 1.3369785066118061 1.4610694843186129 0.7693317778998654 0 0.23465592846343192 0 0.20274198481970568 0.51804175759648996 -0.61671783402956593 0 -0.61627854901999501 0 1.4850090860760605 0 0.36548675205140585 0.82819521289718867 1.2890173292931693
0.78500000000000003 0.73146587519181638 -0.091623542893781579 0.032843170467114005 -0.054533358359883544 0.21486763560479277 6.750660381182171 -0.29388410348782096 -0.62709912742932983 0.28825718047859394 -0.1200761895649835 0.76855962612601614 1.4984819978443118 0.38807469559197999 1.303746090254349 1.4722005411257966 0.76921497905812697 0 0.23493570106286865 0 0.20288246965031415 0.51858839851401151 -0.61795749812389666 0 -0.61824799302809053 0 1.4879038161810738 0 0.36607368214426583 0.83043351312253788 1.2901259491441617
0.78749999999999998 0.7304298996235713 -0.09099329060093525 0.029122438171775421 -0.053062338188862225 0.21539148384366191 7.1430219621035871 -0.29431344781726565 -0.63083701108106449 0.29961036925612755 -0.12436512508178349 0.76929271066745741 1.5076810346553826 0.38979515722034136 1.2575871488992416 1.4832545564238797 0.76909850333237684 0 0.23521526486789626 0 0.20302255669631242 0.51913226749125663 -0.61919456952323215 0 -0.62021699827767673 0 1.4907916144631406 0 0.36665998973317487 0.83267157655328927 1.2912316020751768
0.79000000000000004 0.72940400173506503 -0.090339370736063088 0.025408025177096682 -0.051512689977180066 0.21592599623886927 7.5729124790351587 -0.29481261889782734 -0.63459130511408668 0.31080159051008566 -0.12878979529519505 0.7701885383569711 1.5169345257898699 0.39126565844880168 1.2010615104166069 1.4941693467174311 0.76898234865675563 0 0.23549461890859594 0 0.20316224827944859 0.51967337164540617 -0.62042905906109813 0 -0.62218556086277688 0 1.4936725100174841 0 0.36724567838760996 0.83490940087329402 1.2923343072232034
0.79249999999999998 0.72838902726597166 -0.0896617463002186 0.021701157767729268 -0.049884451676351395 0.21647106932624666 8.0438798480075189 -0.2953773941918677 -0.63835478979698512 0.32186939558330613 -0.1332924977338992 0.77124248139402252 1.5262336456106655 0.39240038783574666 1.1390175969823897 1.5048949196120205 0.76886651298138708 0 0.23577376221803067 0 0.20330154670359221 0.5202117181445266 -0.6216609775035844 0 -0.62415367688366885 0 1.4965465317528774 0 0.36783075164982415 0.83714698378760655 1.2934340835736127
0.79500000000000004 0.72738586628890334 -0.088960490049405858 0.018002962031220426 -0.048177528481578968 0.21702665860381706 8.5591573760140385 -0.29600150371532014 -0.64212241620288879 0.33286989899917069 -0.13783416969246248 0.7724481096323258 1.5355721650572272 0.39315019562851128 1.0802436969293128 1.5153990932645811 0.76875099427224236 0 0.23605269383234978 0 0.20344045425490823 0.52074731420694365 -0.62289033554998807 0 -0.62612134244726592 0 1.4994137083934516 0 0.36841521303514024 0.83938432302275734 1.2945309499618123
0.79749999999999999 0.72639541760087545 -0.088235792463143045 0.014314529412492777 -0.046391660895694124 0.21759283818855418 9.1211206939409681 -0.29667753980338135 -0.64589185980681407 0.34386903223917725 -0.14239897417354122 0.77379823149563187 1.5449468743740233 0.39350736795681968 1.0386205639815391 1.5256706678560008 0.76863579051100506 0 0.23633141279089237 0 0.2035789732020358 0.52128016710059411 -0.62411714383344985 0 -0.62808855366748928 0 1.5022740684804852 0 0.36899906603224064 0.84162141632701604 1.2956249250748764
0.80000000000000004 0.72541855346559148 -0.087487957049281917 0.010636988222128746 -0.044526418522158044 0.21816984179509386 9.7304065300699971 -0.29739797868447992 -0.64966371719900384 0.35493390364598415 -0.14699585304166354 0.77528599245030094 1.554357614204722 0.39350653299725041 1.0296465692469778 1.535719983236028 0.7685208996949382 0 0.23660991813628798 0 0.20371710579625965 0.52181028414237762 -0.62534141292158052 0 -0.63005530666563714 0 1.5051276403741696 0 0.36958231410345199 0.8438582614706398 1.2967160274531486
0.80249999999999999 0.72445608896121172 -0.086717384301813624 0.0069715716281456156 -0.042581219264198861 0.21875808093006555 10.384560939376261 -0.29815618274507494 -0.65344134214988869 0.36612438087899962 -0.15165703184722756 0.77690589256041498 1.5638069321654913 0.39322205646562991 1.0598691305015953 1.5455770053666107 0.76840631983675234 0 0.236888208914556 0 0.20385485427168609 0.52233767269748466 -0.6265631533170799 0 -0.63202159757074416 0 1.5079744522553498 0 0.3701649606850263 0.84609485624611214 1.2978042754918215
0.80500000000000005 0.72350875930555136 -0.085924546929025486 0.0033196737189605955 -0.040555370369724085 0.21935813931427922 11.076105882524338 -0.29894726494103463 -0.65723036184719053 0.37748590130146936 -0.15643384237714739 0.77865460471696457 1.5732994272218759 0.39276215806482162 1.1209518719681464 1.5552873354858294 0.76829204896447501 0 0.23716628417520227 0 0.20399222084540888 0.5228623401787269 -0.62778237545834892 0 -0.63398742251993756 0 1.5108145321272477 0 0.37074700918741404 0.84833119846837068 1.2988896874424873
0.8075 0.72257720730872277 -0.08510995982715823 -0.00031711271409395832 -0.038448125230986945 0.21997074545858089 11.79004525463262 -0.29976872302357682 -0.66103794926566128 0.38904428704857569 -0.16139052913620999 0.78053150830241658 1.5828408775056586 0.39225990501002861 1.1978615706385471 1.5649067197640292 0.76817808512132202 0 0.23744414297131458 0 0.20412920771767851 0.52338429404584652 -0.628999089720092 0 -0.63595277765878555 0 1.5136479078171601 0 0.37132846299553807 0.85056728597502251 1.2999722814146726
0.81000000000000005 0.72166198173242502 -0.084274148629597784 -0.0039369803172134487 -0.036258748289826108 0.22059672768556177 12.501181484284977 -0.30062078611715981 -0.66487194984832398 0.40080303802661088 -0.1665968944828233 0.78253889365808771 1.5924372656068349 0.39186135319825377 1.2782532738561365 1.574494748923404 0.76806442636556949 0 0.23772178435965571 0 0.20426581707206534 0.52390354180482201 -0.63021330641391338 0 -0.63791765914164056 0 1.5164746069781381 0 0.3719093254690598 0.85280311662655062 1.3010520753773411
0.8125 0.72076354600042025 -0.083417620525711098 -0.0075379139264343548 -0.033986579927270888 0.22123695748623884 13.172266488868598 -0.3015064542002317 -0.66873996873014196 0.41274324502190252 -0.17212070285994432 0.78468183481747622 1.6020938182018285 0.39171148247897691 1.354590509868137 1.5841084741141156 0.76795107077042835 0 0.23799920740075473 0 0.20440205107562248 0.52442009100716491 -0.63142503578890463 0 -0.63988206313197449 0 1.5192946570906425 0 0.37248959994264164 0.85503868830650753 1.3021290871603777
0.81499999999999995 0.71988229556225647 -0.08254084048830615 -0.011117717818870549 -0.031631093793148504 0.22189228783650219 13.754825008814992 -0.30243124704164037 -0.67264851947160231 0.42482595092141334 -0.17802071404040223 0.78696776619068365 1.6118141655813847 0.39193916709026611 1.4227852041805247 1.5937966266773032 0.76783801642391791 0 0.23827641115899584 0 0.20453791187904558 0.52493394924920977 -0.63263428803222477 0 -0.64184598580271002 0 1.5221080854641802 0 0.37306928972620668 0.85727399892170064 1.3032033344560474
0.8175 0.71901858137383556 -0.081644215186960481 -0.014674059037512054 -0.029191940489566314 0.22256349300072092 14.194775258358151 -0.30340270903911043 -0.67660231918577607 0.43699652666945765 -0.18434106909973919 0.78940582909194912 1.6215997042622312 0.39264304217284535 1.4807245878254787 1.6035950195504853 0.76772526142874298 0 0.23855339470270659 0 0.20467340161683817 0.52544512417138878 -0.63384107326967432 0 -0.64380942333654556 0 1.524914919238922 0 0.37364839810519185 0.85950904640236603 1.3042748348204343
0.81999999999999995 0.7181727364850341 -0.080728085829200033 -0.018204520783483714 -0.026668973599213525 0.22325121554437771 14.44352885768677 -0.30442973757294522 -0.68060379153415507 0.44919044394135815 -0.19110754033247845 0.79200607362772135 1.6314492163867897 0.39388045974166414 1.5273739378548645 1.6135235392283758 0.76761280390217201 0 0.23883015710424252 0 0.20480852240745401 0.52595362345751173 -0.63504540156625988 0 -0.64577237192627224 0 1.5277151853872939 0 0.37422692834080018 0.86174382870233235 1.305343605674858
0.82250000000000001 0.71734510262784101 -0.079792730097327957 -0.021706659146019259 -0.024062256431545376 0.22395592495369238 14.471623878679553 -0.3055218138950222 -0.68465281213621498 0.46133972956323943 -0.19832591032812355 0.79477860958491064 1.6413587672866465 0.39566148198868833 1.5623086061938936 1.6235849306857086 0.76750064197591428 0 0.23910669744007154 0 0.20494327635346637 0.5264594548340259 -0.63624728292675348 0 -0.64773482777508695 0 1.5305089107155576 0 0.37480488367024734 0.86397834379917682 1.3064096643072669
0.82499999999999996 0.71653605394737685 -0.078838372356421285 -0.02517805657915808 -0.02137205022766556 0.22467789063779706 14.278413985433181 -0.30668821759905751 -0.68874670397999083 0.47337937648435902 -0.20598249730180657 0.79773279713173761 1.6513218713529607 0.3979489678482972 1.5854853378778277 1.6337653616260779 0.76738877379600112 0 0.239383014790855 0 0.20507766554171153 0.52696262606928246 -0.6374467272962433 0 -0.64969678709689915 0 1.533296121865362 0 0.37538226730700353 0.86621258969436854 1.307473027873612
0.82750000000000001 0.71574601554931716 -0.077865200495082401 -0.028616366432963555 -0.018598786634730916 0.22541717038647996 13.892077285206627 -0.30793729977886358 -0.69288046618714272 0.48525305221084336 -0.21404661995102123 0.80087655606382302 1.6613298894361961 0.40066453221216269 1.5971401998168653 1.6440365565641311 0.76727719752266699 0 0.23965910824152828 0 0.20521169204344022 0.52746314497278735 -0.63864374456067885 0 -0.65165824611663148 0 1.5360768453152827 0 0.37595908244103526 0.8684465644134054 1.3085337133992012
0.82999999999999996 0.71497547526656846 -0.076873387191256928 -0.032019344321268843 -0.015743028817875388 0.22617361376338269 13.35999810354329 -0.30927587806132018 -0.69704719977624274 0.49691757136993225 -0.22247461500272356 0.80421585342444635 1.6713726006373215 0.40369897795984006 1.5977571493687974 1.654359140509096 0.76716591133023182 0 0.23993497688137846 0 0.20534535791446654 0.5279610193944515 -0.63983834454740784 0 -0.6536192010705133 0 1.538851107382337 0 0.37653533223903807 0.87068026600594051 1.3095917377800299
0.83250000000000002 0.7142249878816761 -0.075863113105133953 -0.035384863924565906 -0.012805426494383458 0.22694687857566365 12.735283818604811 -0.31070880090179365 -0.70123867974827603 0.50834576475341609 -0.23121489603864256 0.80775440634852547 1.6814388787726362 0.4069251443472281 1.5880820977038694 1.6646867414082682 0.76705491340698417 0 0.24021061980412067 0 0.20547866519531569 0.52845625722383804 -0.64103053702570745 0 -0.6555796482063716 0 1.5416189342234852 0 0.37711101984467132 0.87291369254589912 1.3106471177840946
0.83499999999999996 0.71349517188581446 -0.074834589493655318 -0.038710916739950002 -0.0097866704161635905 0.22773645756718502 12.065802908687298 -0.31223871072768838 -0.7054460140112262 0.51952756267597899 -0.2402134778768418 0.81149361263988096 1.691517399263168 0.41021111797376758 1.5691727552664498 1.6749703730631451 0.76694420195506641 0 0.24048603610797264 0 0.20561161591136898 0.52894886638939997 -0.64222033170730752 0 -0.65753958378391242 0 1.5443803518371066 0 0.37768614837878578 0.87514684213158822 1.3116998700526876
0.83750000000000002 0.71278669962485597 -0.07378807799320751 -0.041995597074845445 -0.0066874514415886203 0.22854171187294056 11.38860272126067 -0.31386601717881085 -0.70966032602838025 0.5304692972218511 -0.24941938561543431 0.81543269831327125 1.7015973052037399 0.41343224264846257 1.5424807763071458 1.6851626484169557 0.76683377519036033 0 0.24076122489572752 0 0.2057442120730025 0.52943885485772002 -0.64340773824690911 0 -0.65949900407499906 0 1.5471353860644648 0 0.37826072093964902 0.87737971288579664 1.3127500111016692
0.83999999999999997 0.71210028230705602 -0.072723905783258089 -0.045237075057831998 -0.0035084284409800178 0.22936190754277994 10.729021655595202 -0.31558907386833773 -0.7138733991042252 0.54119140005023758 -0.25878941587499682 0.81956905109087486 1.7116687708191007 0.41648102518166991 1.5099604242861016 1.695221442732002 0.76672363134237509 0 0.24103618527482451 0 0.20587645567573215 0.52992623063274202 -0.64459276624269479 0 -0.66145790536392401 0 1.549884062591149 0 0.37883474060316608 0.87961230295588688 1.3137975573227245
0.84250000000000003 0.71143665177327697 -0.0716424749621591 -0.048433561488798557 -0.00025020802642298492 0.23019625155659548 10.102423532001586 -0.31740453552118336 -0.71807822543019761 0.55172481710191168 -0.26829181121547774 0.82389869309821007 1.7217234149578236 0.41927459352126722 1.4741826658633232 1.7051127210105956 0.76661376865413344 0 0.24131091635741839 0 0.2060083487003514 0.53041100175500244 -0.64577542523683273 0 -0.66341628394767482 0 1.5526264069484987 0 0.37940821042310147 0.88184461051387941 1.3148425249846021
0.84499999999999997 0.71079654112935708 -0.070544265664985409 -0.051583268916210234 0.0030866623439650483 0.23104392415522962 9.5167680291979622 -0.31930785766770636 -0.7222694120308969 0.56210656914520862 -0.27790853653081504 0.82841683570312519 1.7317545350526398 0.42175969009152114 1.4383973996412565 1.7148123496142735 0.76650418538206233 0 0.24158541726044663 0 0.20613989311307065 0.53089317630085964 -0.64695572471597573 0 -0.66537413613619401 0 1.5553624445150138 0 0.3799811334312902 0.88407663375652812 1.3158849302343285
0.84750000000000003 0.71018066630434451 -0.069429833156379961 -0.054684373413560625 0.0065016878026636516 0.23190410493689054 8.9750196273753939 -0.32129388896992733 -0.72644340827319431 0.57237495098416047 -0.28763599647993926 0.83311845504901472 1.7417571513617698 0.4239152771064198 1.4064292080123575 1.7243068177397365 0.76639487979588405 0 0.24185968710569575 0 0.20627109086564296 0.53137276238171705 -0.64813367411175282 0 -0.66733145825263662 0 1.5580922005177451 0 0.38055351263785364 0.88630837090538883 1.3169247890984153
0.84999999999999998 0.70958971034406071 -0.068299799766234084 -0.057734981177527379 0.009994407317585427 0.23277599095098264 8.4770282245051405 -0.32335749757897059 -0.73059853523096052 0.58256487866226581 -0.29748419283310168 0.83799882837475315 1.7517278705924826 0.42575276939363416 1.3822523019681483 1.7335928935160263 0.76628585017850459 0 0.24213372501986438 0 0.20640194389551655 0.53184976814325102 -0.64930928280125499 0 -0.66928824663361619 0 1.560815700033664 0 0.38112535103140599 0.88853982020687827 1.3179621174840404
0.85250000000000004 0.70902431181402403 -0.067154843039449352 -0.060733103364526073 0.013564365144811597 0.23365880589367394 8.0208540992908883 -0.32549416863949565 -0.73473481526373685 0.59270386256469099 -0.30747447661297844 0.84305397830817197 1.761664595578273 0.42731379821176724 1.3691759883527024 1.742676328128886 0.76617709482590945 0 0.24240753013462685 0 0.20653245412594798 0.53232420176463036 -0.65048256010751515 0 -0.67124449762945204 0 1.5635329679910241 0 0.38169665157926291 0.89077097993232934 1.318996931180217
0.85499999999999998 0.70848505812361739 -0.06599568179523406 -0.06367664161350696 0.017211075729326626 0.23455180040693335 7.6036397928817179 -0.32770051112014004 -0.73885361956009299 0.60280900773732282 -0.3176361886892094 0.84828098420359055 1.7715661220722139 0.42866535069385958 1.3688724673544452 1.7515697968750918 0.76606861204705401 0 0.24268110158669279 0 0.20666262346614755 0.53279607145774011 -0.65165351529998095 0 -0.67320020760440558 0 1.5662440291706967 0 0.3822674172276429 0.89300184837803454 1.3200292458589409
0.85750000000000004 0.70797248396068957 -0.064823061908560922 -0.06656338556905031 0.020933985800492161 0.23545424434002551 7.2221540883062918 -0.32997461924372679 -0.74295717051433785 0.61288532740204005 -0.3280025913918716 0.85367813514538526 1.781431673701005 0.42989221406363803 1.3807999040572259 1.7602903254983002 0.76596040016376044 0 0.24295443851786691 0 0.20679245381139538 0.5332653854664019 -0.65282215759498474 0 -0.67515537293691574 0 1.5689489082074977 0 0.38283765090186767 0.89523242386528623 1.3210590770763286
0.85999999999999999 0.70748707441362135 -0.063637743531628932 -0.069391022516240727 0.024732437565034834 0.23636541258456847 6.8731146077949958 -0.3323162470623921 -0.74704795263589607 0.62292551162051868 -0.33860656189229976 0.85924491701745276 1.7912604307907303 0.4310869408286559 1.402450804021895 1.7688564897736636 0.76585245751061137 0 0.24322754007510619 0 0.2069219470431814 0.53373215206559521 -0.65398849615620369 0 -0.67710999001982541 0 1.5716476295914918 0 0.38340735550655947 0.89746270474040679 1.3220864402737325
0.86250000000000004 0.70702927182461328 -0.062440491184769568 -0.072157158059209789 0.028605636709013386 0.237284566678715 6.5533677243581376 -0.33472677354714081 -0.75112809803635394 0.63291113373731622 -0.34947653774301868 0.86498184435510672 1.8010511076436 0.4323380384898608 1.4302590348432784 1.7772856917254238 0.76574478243484734 0 0.24350040541057577 0 0.20705110502932236 0.534196379560677 -0.65515254009511714 0 -0.67906405526060587 0 1.5743402176692856 0 0.38397653392583714 0.89969268937477442 1.3231113507788455
0.86499999999999999 0.70659948502160941 -0.061232067703935959 -0.074859345705516958 0.032552628401955677 0.23821093473777227 6.2599797496459981 -0.33720895843095278 -0.75519881835778768 0.64281511847606532 -0.36063317252366395 0.87089016473210512 1.8108016259467379 0.43371767672017397 1.4605907340554993 1.7855918032793399 0.76563737329626358 0 0.24377303368170308 0 0.20717992962408818 0.534658076286605 -0.65631429847145739 0 -0.68101756508157285 0 1.577026696645303 0 0.38454518902350576 0.90192237616484217 1.3241338238067863
0.86750000000000005 0.70619809935806221 -0.060013232492057755 -0.07749512234090232 0.036572283688716074 0.2391436923669899 5.990274762574737 -0.33976651361823684 -0.75925995280157443 0.65260515429077937 -0.37208707668635582 0.87697147740074666 1.8205089199327575 0.43527069536248686 1.4904022090745117 1.7937834259144034 0.76553022846710839 0 0.2440454240512307 0 0.2073084226683293 0.53511725060715598 -0.65747378029365411 0 -0.68297051592010039 0 1.5797070905830428 0 0.38511332364324719 0.90415176353214766 1.3251538744611724
0.87 0.7058254859692864 -0.058784743950651912 -0.080062045968790324 0.040663297614078171 0.24008194702900329 5.7418415548389294 -0.3424035383061555 -0.76330969110082203 0.6622476249317244 -0.38383789278580688 0.88322731722745984 1.8301688928644659 0.43700684113423655 1.5175146922062843 1.8018629449160721 0.76542334633198283 0 0.24431757568726728 0 0.20743658598959216 0.53557391091415185 -0.65863099451927531 0 -0.68492290422882762 0 1.5823814234063274 0 0.38568094060880576 0.9063808499233198 1.3261715177351756
0.87250000000000005 0.70548200882731804 -0.057547365434685215 -0.082557731810333851 0.044824199229336704 0.24102472788401547 5.5125236423261796 -0.34512388489315754 -0.76734451141868032 0.67171157449875973 -0.39587479806652853 0.8896587585007838 1.8397765260612318 0.43889778993951001 1.540647913754549 1.8098264653777045 0.76531672528774042 0 0.24458948776333717 0 0.20756442140224082 0.53602806562668104 -0.65978595005546081 0 -0.68687472647586056 0 1.5850497189005259 0 0.38624804272417268 0.90860963381007875 1.3271867685125649
0.875 0.70516802851595706 -0.056301873640173625 -0.084979882958712463 0.049053372377744861 0.24197098243758658 5.3004008104623823 -0.34793053438207044 -0.77135934804226192 0.68097221509868822 -0.40817835793145801 0.89626609038055816 1.8493261230531042 0.44087965738803353 1.559354846413231 1.8176646143038553 0.76521036374338891 0 0.24486115945842871 0 0.20769193070757572 0.53647972319032422 -0.66093865575935196 0 -0.68882597914497168 0 1.5877120007137775 0 0.38681463277376721 0.91083811368922873 1.3281996415687354
0.87749999999999995 0.70488390210771745 -0.055049068049019677 -0.087326312272443751 0.053349084962973678 0.24291958049175938 5.1037672068239184 -0.35082506218862869 -0.77534797525587729 0.69001353892803108 -0.42072349069993437 0.90304860676986776 1.8588116547052014 0.44286062254708275 1.5739344812503648 1.8253640916427079 0.76510426011999166 0 0.24513258995704035 0 0.20781911569395198 0.5369288920763825 -0.66208912043851442 0 -0.69077665873578953 0 1.5903682923581819 0 0.38738071352261511 0.91306628808264512 1.3292101515717196
0.88 0.70462997904535185 -0.053789779948346134 -0.08959495305629793 0.057709523396628874 0.2438693249963636 4.9211088490551402 -0.35380726709042298 -0.77930356553425617 0.698829702510809 -0.43348316698000366 0.9100045391371514 1.8682271583354779 0.44473235783586013 1.5853416354989953 1.8329097656752771 0.76499841285057024 0 0.24540377844922603 0 0.20794597813689719 0.53737558078110437 -0.66323735285135765 0 -0.69272676176398884 0 1.5930186172109899 0 0.38794628771652589 0.91529415553725701 1.3302183130831913
0.88249999999999995 0.70440659344771239 -0.052524879618815849 -0.091783857252255255 0.062132828218082858 0.24481896854719518 4.7510821017303417 -0.35687501797482762 -0.78321935604665693 0.70742499847710638 -0.44643237319304502 0.91713114288800601 1.8775671365932383 0.44638345496944848 1.5950768743171817 1.8402870457603597 0.76489282038000983 0 0.24567472413063884 0 0.20807251979921676 0.53781979782491907 -0.66438336170754886 0 -0.69467628476147203 0 1.5956629985157758 0 0.38851135808226533 0.91752171462502463 1.3312241405594469
0.88500000000000001 0.70421405371109125 -0.051255280532262998 -0.093891181241773494 0.066617126582731501 0.24576723358231509 4.5924938824350932 -0.36002434700361852 -0.78708934090892269 0.71581240259644252 -0.45955183072243977 0.92442492838924784 1.8868269011815486 0.44771302933456808 1.6050225591217075 1.8474842350834328 0.7647874811649622 0 0.24594542620257273 0 0.20819874243111572 0.53826155175166968 -0.66552715566842013 0 -0.69662522427654672 0 1.5983014593835885 0 0.38907592732772889 0.91974896394290773 1.3322276483523836
0.88749999999999996 0.70405263061148049 -0.049981939777871881 -0.095915160804129457 0.071160557486826911 0.24671283387580098 4.4442838880723299 -0.36324978698710197 -0.79090890025979999 0.72401086012291027 -0.47283098556824182 0.93188200904529106 1.896002812611727 0.44864303144421636 1.6171944940332501 1.8544945703757543 0.76468239367375246 0 0.24621588387200399 0 0.20832464777030676 0.53870085112784638 -0.66666874334737358 0 -0.69857357687410082 0 1.6009340227940998 0 0.38963999814210981 0.92197590211283387 1.3332288507104568
0.89000000000000001 0.70392254529538612 -0.048705854398251251 -0.097854078121946547 0.07576128625157777 0.24765449477875959 4.3055088635512213 -0.3665449191513247 -0.7946752823253006 0.7320416342489493 -0.48626986640323883 0.93949852324173155 1.9050923794421679 0.44912825960595737 1.633409561197664 1.8613176928202013 0.76457755638628444 0 0.2464860963516296 0 0.20845023754212061 0.53913770454183363 -0.66780813331027877 0 -0.70052133913576875 0 1.6035607115967307 0 0.39020357319606619 0.92420252778165823 1.3342277617796257
0.89249999999999996 0.70382395856163693 -0.047428053804771816 -0.09970622481014646 0.080417505881691859 0.24859096983045118 4.1753287895211333 -0.36990306933578543 -0.79838787084798191 0.73992416085054336 -0.49987954212916047 0.94727107647937348 1.9140941974604055 0.44916345052787615 1.6549252160374501 1.8679603593469389 0.76447296779394902 0 0.24675606285990601 0 0.20857551345961459 0.53957212060314474 -0.66894533407586787 0 -0.70246850766009761 0 1.6061815485117694 0 0.39076665514188669 0.92642883962111922 1.3352243956042915
0.89500000000000002 0.70375696268924337 -0.046149588898177288 -0.10146986562387132 0.085127424341717203 0.24952105183640338 4.0529947958407613 -0.37331806984890453 -0.80204819570355479 0.74767192245894243 -0.51368107760255188 0.95519714599030758 1.9230077289825751 0.44878702363741269 1.6821566168250472 1.8744362886979824 0.76436862639953096 0 0.24702578262108538 0 0.2087004772236847 0.5400041079416712 -0.67008035411612388 0 -0.70441507906270517 0 1.6087965561314705 0 0.39132924661365198 0.92865483632778922 1.3362187661282179
0.89749999999999996 0.70372157678027814 -0.044871518895309603 -0.10314320767034191 0.089889238406328745 0.25044357722521959 3.9378385833428067 -0.37678499365955198 -0.80565967599211241 0.75528886171288423 -0.52770306792294452 0.96327539312825106 1.9318329424742082 0.448081080216084 1.7145742721552688 1.8807651330917601 0.76426453071711919 0 0.24729525486525034 0 0.20882513052316359 0.54043367520693575 -0.67121320185666533 0 -0.70636104997643456 0 1.6114057569211468 0 0.39189135022739685 0.93088051662302185 1.3372108871954407
0.90000000000000002 0.70371774619984429 -0.043594897117637685 -0.10472437956234125 0.09470109635479973 0.25135742336037065 3.8292631396423165 -0.38030076886303704 -0.80922711829395222 0.76276679923521973 -0.54197800553740483 0.97150583855944517 1.9405698505911935 0.44716720973760243 1.7508135885774989 1.8869706644523898 0.76416067927201514 0 0.24756447882834873 0 0.20894947503493635 0.5408608310673384 -0.67234388567712744 0 -0.70830641705150676 0 1.6140091732202455 0 0.39245296858126588 0.93310587925289246 1.3382007725511667
0.90249999999999997 0.70374534625405805 -0.042320757109631874 -0.1062114240271945 0.099561053202040881 0.25226149938853432 3.726734553520727 -0.38386459437642489 -0.81275602374964429 0.77008420945708234 -0.55653787940693022 0.97988987061581656 1.9492179983065565 0.44619769552130623 1.7889348348868153 1.8930783541773943 0.76405707060064443 0 0.24783345375222524 0 0.20907351242403191 0.54128558420942086 -0.67347241391153512 0 -0.71025117695566364 0 1.6166068272434095 0 0.39301410425567401 0.9353309229881358 1.3391884358426596
0.90500000000000003 0.70380418980113479 -0.041050100419223176 -0.10760230611261344 0.10446702321050028 0.25315473203866823 3.6297747592133853 -0.38747810095205393 -0.81625178211498439 0.77720655371789049 -0.57140950422178605 0.98843007628988278 1.9577759603648932 0.44534202708981407 1.8267253468430624 1.8991125977632106 0.76395370325046708 0 0.24810217888465311 0 0.20919724434374001 0.54170794333712513 -0.67459879484867658 0 -0.71219532637431193 0 1.6191987410815312 0 0.39357475981345602 0.93755564662407953 1.3401738906201144
0.90749999999999997 0.70389403808685513 -0.039783887198970948 -0.1088949374566697 0.10941673496938649 0.25403604844365041 3.5379550716939585 -0.391145231866523 -0.81971884579062348 0.78408819141146457 -0.58661011850001399 0.99712990497647114 1.9662409079623797 0.44476935564182635 1.8619547653325199 1.9050938817583098 0.76385057577989013 0 0.24837065347936393 0 0.20932067243570204 0.54212791717105913 -0.6757230367324677 0 -0.71413886201065901 0 1.6217849367027868 0 0.39413493780002273 0.93978004898057188 1.3411571503375239
0.91000000000000003 0.70401461377329744 -0.038523030498974611 -0.11008721530282972 0.11440769427894341 0.25490435845974968 3.4508904033620018 -0.3948718511450931 -0.82315998017345571 0.79067570817219868 -0.60214376878258824 1.0059931947552327 1.9746082981967761 0.44462864212621395 1.8925448180233178 1.9110362040365096 0.76374768675818139 0 0.2486388767960766 0 0.20944379833001486 0.54254551444776655 -0.67684514776231652 0 -0.7160817805858477 0 1.6243654359536688 0 0.39469464074350874 0.94200412890190766 1.342138228353527
0.91249999999999998 0.70416561491733842 -0.037268394754706266 -0.11117707325104936 0.11943715942714843 0.25575853906273183 3.3682340790863612 -0.39866511964572476 -0.82657567819388433 0.79691233635959247 -0.61799891597619294 1.0150236074456807 1.982871727219192 0.44502943450100835 1.9166576391566101 1.916945036243044 0.76364503476538048 0 0.24890684810052385 0 0.20956662364533457 0.54296074391900706 -0.67796513609347819 0 -0.7180240788390827 0 1.6269402605599916 0 0.39525387115492261 0.94422788525674761 1.3431171379322531
0.91500000000000004 0.70434672856909653 -0.03602079856422593 -0.11216253934395665 0.12450213225713215 0.25659742319496076 3.2896731888600312 -0.40253270668929542 -0.82996380780388435 0.80274301620874478 -0.63414756911343406 1.0242240299481669 1.9910229706347349 0.44602690265975037 1.9327259912389025 1.9228160609379439 0.76354261839221571 0 0.24917456666447954 0 0.20968914998896698 0.54337361435102993 -0.67908300983741121 0 -0.7199657535277576 0 1.6295094321279009 0 0.39581263152829343 0.94645131693803675 1.3440938922441519
0.91749999999999998 0.70455764270310506 -0.034781021440484595 -0.1130417961618384 0.12959936682565198 0.25741979495595751 3.2149244345900048 -0.40648192386432275 -0.83331953402141856 0.80811957011293178 -0.6505460869781422 1.0335960042371723 1.9990522145746299 0.44761439122393459 1.9394505086414715 1.9286348318734858 0.76344043624001856 0 0.24944203176578306 0 0.20981137895697066 0.54378413452386043 -0.6801987770621265 0 -0.7219068014275748 0 1.6320729721448604 0 0.39637092434081361 0.94867442286291659 1.3450685043668156
0.92000000000000004 0.70479805535729323 -0.033549813853968519 -0.11381323725541319 0.13472539562731789 0.25822439233256606 3.143730439570271 -0.41051887599990688 -0.83663552543823327 0.81300544549479536 -0.66713760841376435 1.0431392462983209 2.0069484603204213 0.44972517813508767 1.9357835544827355 1.9343774047777751 0.76333848692063855 0 0.24970924268836298 0 0.20993331213424987 0.54419231323059458 -0.68131244579253214 0 -0.72384721933266105 0 1.6346309019806329 0 0.39692875205298428 0.95089720197263605 1.3460409872857839
0.92249999999999999 0.70506768011699572 -0.032327909581329181 -0.11447551452544831 0.13987657151577487 0.25900991784136129 3.075856496248746 -0.4146477213425554 -0.83990242285080252 0.81737952448526963 -0.68385589819222892 1.0528513056153899 2.0147000667292865 0.45224286598062891 1.920913473909025 1.9400118814262617 0.76323676905636018 0 0.24997619872225973 0 0.21005495109465355 0.54459815927668787 -0.68242402401077462 0 -0.72578700405568142 0 1.6371832428882411 0 0.3974861171087547 0.95311965323245496 1.347011353895351
0.92500000000000004 0.70536624741558451 -0.031116039171124991 -0.11502757203210902 0.14504912180383503 0.2597750566038039 3.0110877306582817 -0.41887011939829871 -0.84310951879725338 0.82123859512677444 -0.70063024634743054 1.0627274025940485 2.0222953800427401 0.45501782367835714 1.8942600885415302 1.9455007153630535 0.76313528127982133 0 0.25024289916364739 0 0.21017629740106303 0.54500168147926009 -0.68353351965657816 0 -0.72772615242794725 0 1.6397300160049342 0 0.39804302193566238 0.95534177563155087 1.3479796169993512
0.92749999999999999 0.70569350149738397 -0.029914943242814934 -0.11546866308248561 0.15023920975692528 0.26051850059118681 2.9492266612586797 -0.42318492271865499 -0.84624557461479055 0.82459821704706526 -0.71739095067690484 1.0727604632380499 2.0297233915024218 0.45788612135444728 1.8554936050866482 1.9508035548111573 0.76303402223392947 0 0.25050934331485342 0 0.21029735260549134 0.54540288866639963 -0.68464094062757597 0 -0.72966466129952068 0 1.6422712423531232 0 0.39859946894497073 0.9575635681829151 1.3489457893119381
0.93000000000000005 0.70604919326811844 -0.02872538435367606 -0.11579834914284155 0.15544299794789512 0.26123897714527278 2.8900911269801903 -0.42758814110222421 -0.84929968852353332 0.82749187820481884 -0.73407485527884486 1.0829413505397782 2.0369743604128487 0.46068763722444334 1.8045964378940424 1.9558803543412278 0.76293299057178154 0 0.25077553048437795 0 0.21041811824917236 0.54580178967647786 -0.685746294779641 0 -0.73160252753931632 0 1.6448069428413192 0 0.39915546053180512 0.95978502992325121 1.3499098834583572
0.9325 0.70643306961048336 -0.027548156294399172 -0.11601648095750743 0.16065670779140745 0.26193527946240364 2.833512555036561 -0.432073176774802 -0.85226212530622958 0.82996850989936455 -0.75063041687699961 1.0932592726030741 2.0440403439961496 0.46328105643681988 1.7420045840587395 1.9606944740230503 0.76283218495658278 0 0.25104145998691207 0 0.21053859586265081 0.54619839335746168 -0.68684958992721235 0 -0.73353974803519761 0 1.6473371382650561 0 0.39971099907528651 0.9620061599128672 1.3508719119757076
0.93500000000000005 0.70684486003892433 -0.026384089892901915 -0.11612316402300181 0.16587667002659034 0.26260629655583084 2.7793345345661069 -0.43663130067266614 -0.8551250251953868 0.83208858638679783 -0.76702182322964008 1.1037023305348066 2.0509155849629077 0.46555471654087471 1.6688993931726286 1.9652155007239402 0.76273160406156726 0 0.25130713114335451 0 0.21065878696587226 0.54659270856624287 -0.68795083384361611 0 -0.7354763196940709 0 1.6498618493078014 0 0.40026608693866572 0.96422695723556706 1.3518318873136919
0.9375 0.70728426178598869 -0.025234054695684488 -0.11611871207278368 0.17109936190149752 0.26325104028545571 2.7274116581868744 -0.44125231614921478 -0.8578829252138831 0.83391916702492208 -0.78323178625605738 1.1142581563028868 2.0575967219436611 0.46743322721894826 1.5877798428377932 1.9694215652713796 0.76263124656991821 0 0.25157254328082751 0 0.21077869306827332 0.54698474416796095 -0.68905003426138478 0 -0.73741223944197432 0 1.6523810965418606 0 0.40082072646945222 0.96644742099853664 1.352789821835358
0.93999999999999995 0.70775092453805066 -0.024098956230505775 -0.11600359332134583 0.17632142820845464 0.26386866734138015 2.6776085907364968 -0.44592533963799857 -0.86053304813024456 0.83552833071709676 -0.79926276428056842 1.1249145831996994 2.0640828051191265 0.46888033487441727 1.5035101563151783 1.9733009840428311 0.76253111117468941 0 0.25183769573269177 0 0.21089831566887018 0.54737450903534313 -0.69014719887257192 0 -0.7393475042241644 0 1.6548949004292661 0 0.401374919999546 0.96866755033223118 1.3537457278178355
0.9425 0.70824443606441034 -0.022979728904901107 -0.11577837479614954 0.18153968496139009 0.26445849454205361 2.6297993232125245 -0.45063961940537889 -0.86307533951519944 0.83697949743142364 -0.81513651787308783 1.1356602897742782 2.0703751176703227 0.46989866743759801 1.4249254452178093 1.976853116785749 0.76243119657872749 0 0.25210258783855999 0 0.21101765625634492 0.54776201204804376 -0.69124233532906276 0 -0.74128211100519881 0 1.6574032813226596 0 0.40192866984536385 0.97088734439025381 1.3546996174530588
0.94499999999999995 0.70876430991255857 -0.021877324933988591 -0.11544367011423974 0.18675110621258606 0.26502000640023249 2.5838665704203967 -0.45538531379306263 -0.86551225910059448 0.8383261280627925 -0.83089205621745454 1.1464853619667166 2.0764768211724904 0.4705269269492533 1.3661051184207207 1.9800883977342481 0.76233150149459383 0 0.25236721894430958 0 0.21113671630913219 0.5481472620919926 -0.69233545124288176 0 -0.74321605676901392 0 1.6599062594661624 0 0.40248197830796778 0.97310680234923885 1.3556515028484823
0.94750000000000001 0.70930997618296499 -0.020792699992603782 -0.11500009556129917 0.19195279609852395 0.26555285455637984 2.5397012730671635 -0.46015415854791708 -0.86784835595764342 0.83960724532979703 -0.84658217083430343 1.1573817269869284 2.0823924581262605 0.47083494471931236 1.343876316147476 1.983027559529986 0.76223202464449025 0 0.25263158840209482 0 0.211255497295497 0.54853026805874527 -0.69342655418649857 0 -0.74514933851900289 0 1.6624038549962397 0 0.40303484767318737 0.97532592340872659 1.3566013960277896
0.94999999999999996 0.70988077616440115 -0.019726796529638744 -0.11444823838289937 0.19714194952831685 0.26605684931760537 2.4972021688359738 -0.46493996740827964 -0.87008967568584661 0.84084413245378431 -0.86226886841902661 1.1683434250788507 2.088127356178294 0.47091688746854676 1.3683162322836375 1.9857001257136697 0.76213276476017966 0 0.25289569557035668 0 0.2113740006736341 0.54891103884484937 -0.69451565169312546 0 -0.74708195327808424 0 1.6648960879425452 0 0.40358728021174589 0.97754470679103822 1.3575493089315926
0.95250000000000001 0.71047596132544522 -0.018680525850691139 -0.113788639920369 0.20231580586799758 0.26653194411707376 2.4562754020402324 -0.46973892896699909 -0.87224306034235521 0.84203845373599084 -0.87801809569034184 1.1793667002765267 2.0936869854252937 0.47088287207303553 1.4343776216828108 1.9881422953775927 0.7620337205829133 0 0.25315953981383343 0 0.21149222789173791 0.54928958335120459 -0.69560275125701754 0 -0.74901389808877306 0 1.6673829782287699 0 0.40413927817938039 0.97976315174114947 1.3584952534181205
0.95499999999999996 0.71109469684213611 -0.01765475015897524 -0.11302179476115033 0.20747160046206448 0.26697821418251055 2.4168341473999497 -0.47454968363599787 -0.87431540758150117 0.84317191406779102 -0.89389419172502427 1.1904499070650587 2.0990763222179383 0.47084934049251892 1.5267679135861871 1.9903943813295573 0.76193489086335497 0 0.25342312050356908 0 0.21161018038809315 0.5496659104824384 -0.69668786033376573 0 -0.7509451700132459 0 1.6698645456734706 0 0.4046908438169638 0.98198125752656018 1.3594392412639038
0.95750000000000002 0.7117360695195718 -0.016650265740663472 -0.11214816557685969 0.21260651885281698 0.2673958310453905 2.3787982298756973 -0.47937318503600018 -0.87631295455385805 0.84420744525812141 -0.90995450660137622 1.2015932450438116 2.1042992702607863 0.47092875177681381 1.6304723565039116 1.9924979894290362 0.76183627436150714 0 0.25368643701692095 0 0.21172785959114865 0.55004002914628625 -0.69777098634058665 0 -0.75287576613340168 0 1.6723408099908932 0 0.40524197935062373 0.98419902343716226 1.3603812841644503
0.95999999999999996 0.71239909965986326 -0.015667788392416115 -0.11116821193336134 0.2177176581380906 0.26778503472129156 2.342093728902491 -0.48421236838091519 -0.8782406453488788 0.84509178713947752 -0.92624459225751976 1.2127983469847776 2.1093581831229469 0.47121940403600787 1.7352678407441324 1.9944931403356299 0.76173786984663705 0 0.25394948873756695 0 0.21184526691960776 0.55041194825297579 -0.69885213665661094 0 -0.75480568355092148 0 1.6748117907917848 0 0.40579268699185994 0.98641644878510559 1.36132139373491
0.96250000000000002 0.71308275616145256 -0.014707942024646389 -0.11008243019538194 0.22280199911819559 0.26814610544644568 2.3066525613860827 -0.48907166295530397 -0.88010162946091774 0.84575923000141306 -0.94279430816379839 1.2240677561109243 2.1142535224176444 0.47179640344034363 1.8351899024555023 1.996415534711081 0.76163967609720495 0 0.25421227505551114 0 0.21196240378249839 0.55078167671462064 -0.69993131862316738 0 -0.75673491938732396 0 1.6772775075842008 0 0.40634296893766136 0.98863353290466383 1.362259581510735
0.96499999999999997 0.71378597392318344 -0.013771251147857292 -0.10889140080107106 0.22785639182075146 0.26847933677630936 2.2724120431221997 -0.49395639570279037 -0.88189692449720247 0.84613620867058548 -0.95961509857077143 1.2354043353588404 2.1189836739476053 0.47270483394584878 1.9269418066176258 1.9982941484777501 0.76154169190079035 0 0.25447479536708922 0 0.21207927157925971 0.55114922344461847 -0.70100853954406306 0 -0.75866347078401741 0 1.6797379797742966 0 0.40689282737062199 0.99085027515209378 1.3631958589483326
0.96750000000000003 0.71450767248407387 -0.012858137678849337 -0.1075958387002288 0.23287755577133148 0.26878501165777346 2.2393144326272161 -0.49887213793917534 -0.88362526077370684 0.84614639132200919 -0.97669859860352826 1.2468106545675699 2.1235449311860091 0.47395597247478283 2.0087170389597269 2.0001493166096376 0.76144391605402117 0 0.25473704907497241 0 0.21219587169981802 0.55151459735705766 -0.70208380668586257 0 -0.76059133490234954 0 1.6821932266671171 0 0.40744226445905374 0.99306667490549949 1.3641302374257076
0.96999999999999997 0.71524677476449283 -0.01196892220904075 -0.1061966426470117 0.23786209511542794 0.26906338280226078 2.2073064645807849 -0.50382404748029608 -0.88528311008605221 0.84571588887645344 -0.99401662231453114 1.2582884010185864 2.1279316426682486 0.47552694950687086 2.0795182012413398 2.0019914240142636 0.7613463473625024 0 0.25499903558817094 0 0.21231220552466276 0.55187780736612801 -0.70315712727816149 0 -0.76251850892365236 0 1.6846432674673713 0 0.40799128235709958 0.99528273156468783 1.3650627282431005
0.97250000000000003 0.71600222478886244 -0.011103829579930925 -0.10469493929257516 0.24280652750294537 0.2693146583395562 2.1763388821315091 -0.50881625464476332 -0.88686488706434896 0.84477822212099951 -1.0115224853005962 1.2698378548976379 2.1321365081800314 0.47736368585626032 2.1387911325584557 2.0038202736811819 0.76124898464074653 0 0.25526075432203627 0 0.21242827442492171 0.55223886238554576 -0.70422850851385976 0 -0.76444499004928923 0 1.6870881212802038 0 0.40853988320484536 0.99749844455102765 1.3659933426236162
0.97499999999999998 0.71677300336066452 -0.010262998331852451 -0.10309211858550119 0.24770732461314551 0.26953899335030074 2.1463659782550009 -0.51385133354247148 -0.88836330004718211 0.84327871996230463 -1.0291535246960464 1.2814574646370265 2.1361509988233571 0.47938641379653019 2.1862311950956315 2.0056251499220599 0.76115182671210158 0 0.25552220469826303 0 0.21254407976244521 0.55259777132797128 -0.70529795754942881 0 -0.76637077550068966 0 1.6895278071119528 0 0.40908806912842904 0.99971381330730436 1.3669220917138467
0.97750000000000004 0.71755814081874947 -0.0094464933505991645 -0.10138985778717384 0.25256096139598966 0.26973648748527201 2.1173451563031467 -0.51892989081103491 -0.88976981989269399 0.84117807850630055 -1.0468346056933044 1.2931435484541982 2.1399658686761622 0.48149676685549697 2.2216797781444959 2.0073855432985077 0.76105487240868375 0 0.25578338614488949 0 0.21265962288986892 0.55295454310445036 -0.70636548150517842 0 -0.76829586251939186 0 1.6919623438709031 0 0.40963584224015176 1.0019288372975745 1.3678489865844881
0.97999999999999998 0.71835672621631352 -0.0086543208479992889 -0.099590132362416581 0.25736397057897598 0.26990718850617423 2.0892365190221156 -0.52405029353818611 -0.89107522978178388 0.83845488111494915 -1.064482349807909 1.3048901385274354 2.1435717211440832 0.48358536444287731 2.2450679990301836 2.0090724586389066 0.76095812057130729 0 0.25604429809629775 0 0.21277490515069955 0.55330918662384887 -0.70743108746551986 0 -0.77022024836707392 0 1.6943917503680295 0 0.41018320463858238 1.0041435160070185 1.3687740382309457
0.98250000000000004 0.71916791251373235 -0.0078864446882805379 -0.097695213025779756 0.26211299875415128 0.27005110124562454 2.0620024938497279 -0.52920854743560242 -0.89227021675879836 0.83510695808840174 -1.0820097876653447 1.3166889739416052 2.1469595913105772 0.4855389907616845 2.2563855176216081 2.0106501923454383 0.76086157004941712 0 0.25630493999321285 0 0.21288992787938071 0.55366171079230087 -0.70849478247922504 0 -0.77214393032558726 0 1.6968160453177303 0 0.41073015840866739 1.0063578489417913 1.3696972575739437
0.98499999999999999 0.719990917644729 -0.0071428030183516705 -0.095707649227987274 0.26680486041004553 0.2701682011992908 2.0356075004429806 -0.53439832616910465 -0.89334596617543249 0.83115154522484769 -1.0993311282281071 1.3285296385361327 2.1501215064930586 0.48724677219134066 2.2556631883798217 2.0120784424195222 0.76076521970102085 0 0.25656531128270132 0 0.2130046924013691 0.55401212451266346 -0.70955657355968482 0 -0.77406690569698477 0 1.699235247338559 0 0.41127670562183427 1.0085718356288735 1.3706186554601094
0.98750000000000004 0.72082502158284367 -0.0064233241776192954 -0.093630240282451427 0.2714365865791607 0.27025845174139718 2.0100176643307646 -0.53961114366379337 -0.89429472289342993 0.82662427786956449 -1.116366345760043 1.3403998307300702 2.1530509905065078 0.48860508307508965 2.2429639229046412 2.0133146049425297 0.76066906839262127 0 0.25682541141816845 0 0.21311920003320783 0.55436043668397583 -0.71061646768516318 0 -0.77598917180354765 0 1.7016493749539374 0 0.4118228483360965 1.0107854756159189 1.3715382426625735
0.98999999999999999 0.72166955978339431 -0.0057279409472796696 -0.091465996100494162 0.27600546528828446 0.27032182380245501 1.9852005785068674 -0.54483665355216737 -0.89511028754266886 0.82157712668212801 -1.1330453129779499 1.3522857447861436 2.1557434823956458 0.48952117725819916 2.2183792992252376 2.0143161131286713 0.76057311499915048 0 0.25708523985935544 0 0.21323345208259117 0.55470665620092907 -0.71167447179904841 0 -0.77791072598780842 0 1.7040584465928719 0 0.41236858859615716 1.0129987684711028 1.3724560298815429
0.99250000000000005 0.72252391358907431 -0.0050566023411206806 -0.089218090085136051 0.28050907167109412 0.27035831676705357 1.9611251128094316 -0.55006305390461996 -0.89578842181198548 0.81607543973740426 -1.1493112505201384 1.3641725371587476 2.1581966471171778 0.48991571721998373 2.1820315748027639 2.0150426872524627 0.76047735840390318 0 0.2573447960723359 0 0.21334744984844586 0.55505079195333573 -0.7127305928101032 0 -0.77983156561257294 0 1.7064624805906554 0 0.41291392843351066 1.0152117137829697 1.3733720277448824
0.995 0.72338749835245664 -0.0044092823271279892 -0.086889807104200537 0.28494528637014865 0.27036797933799184 1.9377612691736834 -0.55527757102387743 -0.8963271432102724 0.81019430030511042 -1.1651233153541347 1.3760448477503353 2.1604105632954171 0.48972445597480396 2.134082760107936 2.015458382793069 0.76038179749847179 0 0.25760407952951031 0 0.21346119462098964 0.55539285282561912 -0.71378483759271028 0 -0.78175168806093676 0 1.7088614951895624 0 0.41345886986654351 1.0174243111602763 1.3742862468086829
0.99750000000000005 0.72425975013752752 -0.0037859850865750028 -0.084484489618276773 0.28931230165860217 0.2703509291663207 1.9150800793581155 -0.56046699335464301 -0.89672689658777416 0.80401443933218919 -1.1804582101549941 1.387887344134477 2.1623877812025083 0.48889934024512549 2.0747551600734542 2.0155333469808392 0.76028643118268047 0 0.25786308970960181 0 0.21357468768181248 0.55573284769629261 -0.714837212987116 0 -0.78367109073630292 0 1.7112555085395378 0 0.41400341490063508 1.0196365602318376 1.3751986975578256
1 0.72514011191105521 -0.0031867466486592945 -0.082005484987057925 0.29360861549544592 0.27030737015748196 1.8930535405631643 -0.56561822536265727 -0.89699059664072045 0.79761795584095674 -1.1953107581674047 1.3996852570250473 2.1641332520286922 0.4874092723545001 2.0043725667296388 2.0152452179019003 0.76019125836452228 0 0.2581218260976495 0 0.21368793030393118 0.55607078543746202 -0.71588772579967264 0 -0.78558977106239425 0 1.7136445386988792 0 0.41454756552825534 1.0218484606463709 1.376109390406538
1.05 0.7433752656712338 0.0037211000192555145 -0.021168509339974096 0.36381393962887554 0.26499597373939743 1.555689613410574 -0.6541625952217851 -0.88706005729159576 0.66384391052915981 -1.4514403578250048 1.6179182135613164 2.1648335459781562 0.411380252146757 2.0771745373478145 1.9592578087425392 0.75832682448998701 0 0.26323832005062653 0 0.21590207801919908 0.56241112911434366 -0.73651703132013735 0 -0.8238078968499144 0 1.7604056977693057 0 0.42535071084948162 1.0660128794453303 1.3939695232641838
1.1000000000000001 0.75944657807526927 0.0028430940658292648 0.0486545093705055 0.40375990751291563 0.25551818393459441 1.3426862119058023 -0.72399563007758871 -0.86189443648034358 0.47623036453410961 -1.6331738360651797 1.8014863760836317 2.1204344420653127 0.3943637009284901 1.5268133678678668 1.8810711378629372 0.7565314194800592 0 0.26824162839356513 0 0.21802590194494603 0.56800201722655841 -0.75645511773925977 0 -0.86171758588986958 0 1.8053162115200287 0 0.4360115575333961 1.110036827375664 1.4112070231145348
1.1499999999999999 0.77152861660333782 -0.0023304231199214515 0.11404885603416798 0.42007507940701982 0.2456126060194713 1.1976747923415596 -0.77594400919891648 -0.83041129349382381 0.29101160829106609 -1.7503424276771329 1.945145162480084 2.0538373404450212 0.3949156081798656 1.7963816581989902 1.7959058085853752 0.75479810394857239 0 0.27312916306525548 0 0.2200677004349576 0.57291093861176356 -0.77574884595826932 0 -0.89930328554133687 0 1.8485001298241601 0 0.44654318422297495 1.1539217832843189 1.4278896013695763
1.2 0.77987169823059388 -0.0091908612444848332 0.16984673512893783 0.42139609066724071 0.2368687189921338 1.0934102014141576 -0.81172157829124392 -0.79798158603985114 0.12318378816855736 -1.8095407197431825 2.0534317536618114 1.9799349406354374 0.37814048366723335 1.5036477272512148 1.7076742118269801 0.75312088269729993 0 0.27789922885096757 0 0.22203477483944828 0.57720197716149402 -0.79444095025140271 0 -0.93655249196206813 0 1.8900704793026961 0 0.45695714026369427 1.197671331559 1.4440766705819006
1.25 0.78533880369538012 -0.016480711189992767 0.21574240083223645 0.41451823046062525 0.22976343257577544 1.0150134131539643 -0.83652451891271495 -0.76951833823011961 -0.018712795354686292 -1.8422347507285621 2.1347050569189072 1.9099189626778132 0.37003857589321099 1.5464064446365955 1.6234774340204987 0.75149456795846792 0 0.28255093917358548 0 0.22393356590733351 0.58093520918935904 -0.81257050577742795 0 -0.97345553859555156 0 1.9301305628606036 0 0.46726364189214459 1.2412906883666854 1.4598204362024156
1.3 0.78867507961370886 -0.023556933589749581 0.25310572410191112 0.40347173997965169 0.22432923120893067 0.95402219346969319 -0.85441968215443642 -0.7460319132226404 -0.1402101560358531 -1.8580620422272636 2.1973838736868196 1.8468773141311055 0.38194770824297319 1.5586538647422918 1.5494536387245943 0.74991466251883188 0 0.28708412446867482 0 0.22576976902065524 0.58416637761833823 -0.83017332287742407 0 -1.0100053458297769 0 1.9687750469163299 0 0.47747173918588287 1.2847862804827732 1.4751668216574354
1.3500000000000001 0.79049932243517296 -0.030154434026785665 0.28358204748080962 0.39060438262042979 0.22031270857680404 0.90526327219855318 -0.86812516800039496 -0.72599628916259651 -0.24331171164258852 -1.8614101589227476 2.2467935194311215 1.7910491073594912 0.37605129032033535 1.2747687187826968 1.4840785667468459 0.74837725985935921 0 0.29149923928812527 0 0.22754843217333298 0.58694677818821139 -0.84728228383025428 0 -1.0461971534513856 0 2.0060908821080758 0 0.48758945943941512 1.328165383270856 1.4901562600633225
1.3999999999999999 0.79125729493886787 -0.036215382052946908 0.30863056305153458 0.37718551657131155 0.21745185489770488 0.86541110339623051 -0.87791139072213054 -0.70980179619074346 -0.32738405234177476 -1.860892072584823 2.2863614237217962 1.7427166274434682 0.37200836183427582 1.2687370123325352 1.4235576839035848 0.74687895887946232 0 0.2957972722817086 0 0.2292740397033671 0.58932330073871841 -0.86392763369929237 0 -1.0820282512089121 0 2.0421580917507591 0 0.49762393111368874 1.3714358177680646 1.5048243768834457
1.45 0.7912321166313907 -0.041753113058057789 0.3294147615674578 0.36389883751450702 0.21560380003798554 0.83226363343129017 -0.88598678783269402 -0.69712424196168965 -0.40061336176868195 -1.861123778342668 2.3195271793873538 1.7012722387312056 0.37930783029673415 1.50895891306396 1.3732351407746544 0.7454167911213978 0 0.29997966168487211 0 0.2309505841404883 0.59133857847209859 -0.88013723397760424 0 -1.117497717853863 0 2.0770504538581376 0 0.50758149149801657 1.4146057030352703 1.5192025817709967
1.5 0.79063038082907522 -0.046772247011871361 0.34685309398194597 0.35108850127340274 0.21454993125523261 0.80425549423476395 -0.8931623067209663 -0.68697261299308565 -0.46823326338310173 -1.8595485158522702 2.3482523625642338 1.6651378608822001 0.39080389000569393 1.5181069853733355 1.3329573551005809 0.74398815869875723 0 0.30404821781933733 0 0.23258162805721858 0.59303120791329178 -0.8959367856180418 0 -1.1526061752729657 0 2.1108360963315418 0 0.51746778053694042 1.4576832580051999 1.5333185836919798
1.55 0.78965525116329516 -0.051314038004537481 0.36160716958770384 0.33889998155795648 0.21403352691310248 0.7802857421124042 -0.89922822613385056 -0.6778085585252942 -0.52567475586536161 -1.8508344749774934 2.3727008996507597 1.6332040063349189 0.37538755245062017 0.82432193164562417 1.292840603922379 0.74259078137927959 0 0.30800505331187478 0 0.23417035745623915 0.59443601107935673 -0.91135002649444119 0 -1.1873555615522726 0 2.1435780203478916 0 0.52728782279338016 1.500676646330491 1.5471968405174574
1.6000000000000001 0.78841766878086117 -0.055496129210439331 0.37420145330993121 0.32745348058440721 0.21397198133166612 0.75959213200711484 -0.90285017237381027 -0.67090765542241282 -0.56728941158624768 -1.8468568104664818 2.3934062993388903 1.6064391518605619 0.36209198465381398 1.3445678504188121 1.2498570114526002 0.74122265148573374 0 0.31185252118393392 0 0.23571962795501017 0.59558431876683215 -0.9263989072166412 0 -1.2217489248234392 0 2.1753345636096597 0 0.53704609917043156 1.5435938577303563 1.5608589521843017
1.6499999999999999 0.78692081267163738 -0.05936450310726215 0.38511497159966829 0.31674536815635629 0.21442318333451341 0.741516813715693 -0.90646912924138578 -0.66738460045496895 -0.60871305205626358 -1.853277769858376 2.4129257520951177 1.5845349401695135 0.39554107274820366 1.773803492994882 1.2213519655464435 0.73988199546482958 0 0.31559316059934361 0 0.23723200481598533 0.59650425982829169 -0.9411037483971052 0 -1.2557902383569814 0 2.2061598126212174 0 0.54674660975188782 1.5864426197439643 1.5743240049746987
1.7 0.78521886740272806 -0.062890768707439385 0.39464848405896241 0.30668337035899118 0.21525246289441688 0.72556523079015989 -0.9111745535611494 -0.66489380170413837 -0.65439154947854483 -1.8556836976735782 2.4319602394439732 1.5652252425902375 0.41636906567580251 1.6159284962173233 1.2060182127085619 0.73856724113665417 0 0.31922964982940133 0 0.23870979770141337 0.59722104596433678 -0.95548338185584814 0 -1.2894842364385164 0 2.2361039712915707 0 0.55639292891741932 1.629230334415616 1.5876088732802298
1.75 0.78340976383547256 -0.066104514608220741 0.40299021973598065 0.29724288930571474 0.21627564337505945 0.71141873242654463 -0.91541917228664116 -0.6626557718073518 -0.69212328073234075 -1.8512518857695379 2.4494338236218711 1.5478825852912423 0.42448925805619858 0.85123126529912541 1.1897905952694665 0.73727698977872635 0 0.3227647658653976 0 0.24015509089458298 0.59775724509808514 -0.96955527779259543 0 -1.322836269972498 0 2.2652136917600973 0 0.5659882537244646 1.6719640351318743 1.6007284842832104
1.8 0.78153069289222177 -0.069079851839808401 0.4103444426666773 0.2884292970704907 0.21747524702240312 0.6988145845279593 -0.91887629360385115 -0.66181243142537571 -0.71910978635015133 -1.8509467762479392 2.4654296520898282 1.5332923454131904 0.4447931775101267 1.2270154429263214 1.1746610667072552 0.7360099923216874 0 0.32620135004825274 0 0.24156976961690424 0.59813303903106718 -0.98333565960763036 0 -1.3558521804105228 0 2.2935323722747154 0 0.57553544641388699 1.7146503595261711 1.6136960502329007
1.8500000000000001 0.77956773861377182 -0.071848211115932592 0.41691053339062811 0.28019322603092273 0.21889234325905516 0.68750049908678212 -0.92278888584268048 -0.66267875287672362 -0.74486450989638653 -1.8593344581482683 2.4811627545178556 1.5213760005648063 0.47625346972096366 1.7326330962597043 1.171026137420232 0.73476512903995794 0 0.32954227907128064 0 0.24295554297699865 0.59836646299241625 -0.99683960778504521 0 -1.3885381904264025 0 2.3211004261309771 0 0.58503707178302178 1.7572955350184063 1.6265232723691889
1.8999999999999999 0.77752933283610604 -0.074396077828782381 0.42281740833188369 0.27244944585966818 0.22047818589143114 0.67726874797971559 -0.92793821966066514 -0.66401882732598816 -0.77574864174918279 -1.8694171959267176 2.4971992497301478 1.5109406230214342 0.49669383200650907 1.8009308274774385 1.1780696463976184 0.73354139221229064 0 0.33279044072885805 0 0.24431396400982944 0.5984736260511283 -1.0100811540424093 0 -1.420900809704178 0 2.3479555250408057 0 0.59449543007302796 1.7999053741438518 1.6392205200198418
1.95 0.77546041555664669 -0.076723121523587109 0.42813033459414102 0.26514176887752317 0.22212315985793071 0.66797684857307194 -0.9334895994644008 -0.6646133653467251 -0.80757054841067744 -1.8741679513472123 2.512927395980133 1.5010919158265725 0.49377642982911918 1.5099930468281977 1.1850315368895454 0.73233787130576933 0 0.33594871381929325 0 0.24564644719829773 0.59846891229877641 -1.0230733667838259 0 -1.4529467542284968 0 2.3741328197942333 0 0.60391258593421659 1.8424852773392109 1.6517969879478103
2 0.77339976475394934 -0.078864040751890935 0.43290814081967055 0.25825778361597984 0.22376622333612584 0.6595211898983655 -0.93813021080318149 -0.66474993830761364 -0.83343770547325757 -1.8753816605227496 2.5276128823189632 1.4920066991572938 0.47755167822132216 1.0187433804046169 1.1864079221442172 0.73115374030408853 0 0.33901995165621329 0 0.24695428381403442 0.59836516333493128 -1.0358284287579884 0 -1.4846828775404153 0 2.3996651406725835 0 0.61329039396086515 1.8850402412939928 1.6642608346374856
2.0499999999999998 0.77135393993231338 -0.080860168447699721 0.43723171817404027 0.25179068667910387 0.22542371698364655 0.65180233088366535 -0.94170689877764868 -0.66557781042206543 -0.8529612952653548 -1.8793824704380779 2.5413066737764436 1.4842809095131524 0.47151284773193974 1.3745139055262163 1.186297361738988 0.72998824685836505 0 0.34200696869365343 0 0.24823865536688197 0.59817384298359366 -1.0483577077113599 0 -1.5161161125251781 0 2.4245831797425264 0 0.62263052122428664 1.9275748713470657 1.6766193038724404
2.1000000000000001 0.76931194507044864 -0.082732385198314107 0.44118403790417071 0.24570938788995605 0.22712970367651844 0.64471947382914463 -0.94508921183583361 -0.66755363534120726 -0.8711662628782556 -1.8885666932178204 2.5545924430206459 1.4780452946977733 0.48223715555124386 1.7419051160613606 1.1904655750499478 0.72884070298761694 0 0.34491252982194498 0 0.24950064541220904 0.59790518540031157 -1.0606718207333841 0 -1.5472534224174581 0 2.448915656889445 0 0.63193446717819923 1.9700933967181837 1.6888788316640724
2.1499999999999999 0.76726894785282684 -0.084483422588812848 0.44482329650132413 0.23996646720645021 0.22888405444516879 0.63818555122910881 -0.94889257296200014 -0.67015989152652544 -0.89165876140547995 -1.8999719631594121 2.5678603028164253 1.472903195493245 0.49425203086874187 1.8480927723651104 1.1993021189614592 0.72771047709758196 0 0.34773934194200595 0 0.25074124993084695 0.59756832784481528 -1.0727806929115971 0 -1.5781017598339944 0 2.4726894712223939 0 0.64120358126270383 2.0125996876200745 1.7010451403344165
2.2000000000000002 0.76523229953505645 -0.086114391685615993 0.44818115599137742 0.23452132136120019 0.23065824036333543 0.63213633646771772 -0.95293783167035984 -0.67280416193639803 -0.91359617428642459 -1.9099644181169584 2.5810531672675947 1.4684333498738043 0.49884317396088146 1.748433405223432 1.2093780315523786 0.72659698712179399 0 0.35049004747326085 0 0.25196138646688643 0.59717142942891877 -1.084693610846728 0 -1.6086680327670568 0 2.4959298392920788 0 0.65043907849152294 2.0550972735060191 1.7131233213321713
2.25 0.76321297327999671 -0.087633889642956889 0.45127889130024618 0.22935024628068215 0.23242793764765787 0.6265250477256249 -0.9567681457234597 -0.67545358264600397 -0.93412204524254538 -1.9178619200353877 2.5939417256971216 1.464518854225612 0.50157912603569998 1.5428358538268807 1.2185106226338218 0.72549969461871033 0 0.35316721949431301 0 0.25316190218333307 0.59672177713062846 -1.096419271519141 0 -1.6389590765904516 0 2.5186604214003512 0 0.65964205327077829 2.0975893618778181 1.7251179081647561
2.2999999999999998 0.76121708551069733 -0.089055577056185914 0.45414054042683977 0.22444022637789143 0.23418915735023452 0.62131191112083795 -0.96024724643612613 -0.67844355902064379 -0.95167529622713265 -1.9254501863231583 2.6064371629757672 1.4612663211093404 0.51113523202549893 1.4506678165479452 1.2274153034922057 0.72441809968396875 0 0.35577335825531198 0 0.25434358097396265 0.59622588031198442 -1.107965826946661 0 -1.6689816312404584 0 2.5409034371395101 0 0.66881349166588322 2.1400788572161757 1.7370329406571405
2.3500000000000001 0.75924446267935797 -0.090391941854876895 0.45679461384589726 0.21977884357029073 0.23595049999726128 0.61645831876405011 -0.96360767502705158 -0.68200258883513976 -0.96684027538870343 -1.9346182242657526 2.6186467222341228 1.4587717495682224 0.52813628134265922 1.5990029387178499 1.2379485802724775 0.72335173655825957 0 0.35831088883661177 0 0.25550714975103667 0.59568955490394371 -1.1193409250286828 0 -1.6987423228357492 0 2.5626797711778924 0 0.67795428230548804 2.1825683797053288 1.7488720215976605
2.3999999999999999 0.75729201042230398 -0.091650849756971853 0.45926918413594997 0.21534953784111305 0.23771876961386162 0.6119268753433299 -0.967144952665697 -0.6860623063857858 -0.98116822850215202 -1.9459281860682653 2.6307458166247781 1.4569978494644458 0.54657536157122788 1.7927694311076932 1.2510909238263457 0.72230016982940892 0 0.3607821597599376 0 0.25665328401254717 0.59511799833621093 -1.1305517469315618 0 -1.7282476490926169 0 2.5840090702018865 0 0.68706522608731291 2.2250602835111963 1.7606383666990566
2.4500000000000002 0.75535739495415466 -0.092835956158461769 0.46158738554499334 0.2111326545229861 0.23949215083365641 0.60768374477512777 -0.97098409752525461 -0.69038848408179787 -0.9958427576899721 -1.958753470965287 2.6428520576995833 1.4558029424407386 0.56163946268351417 1.9216072569085865 1.2664509906367529 0.72126299114257519 0 0.36318944238610223 0 0.2577826127788535 0.59451585620002256 -1.1416050413348231 0 -1.7575039679746072 0 2.6049098318309412 0 0.69614704482974621 2.2675566744414364 1.7723348486875983
2.5 0.75344073748045759 -0.093948996748139835 0.46376614697800561 0.2071086088415782 0.24126224721856543 0.60370021998624868 -0.97507109238737555 -0.69477553436963857 -1.0111912621912129 -1.972096166698996 2.6549877787890908 1.4550266560801719 0.57243889835945361 1.9763504938527794 1.2829525586814798 0.72023981634542089 0 0.36553493095763073 0 0.2588957229767071 0.59388728154203563 -1.1525071558261344 0 -1.7865174890893993 0 2.6253994862395724 0 0.70520038899481974 2.3100594268700183 1.7839640362320448
2.5499999999999998 0.75154435118244034 -0.094991962044795236 0.46581737517194399 0.20326032180961345 0.24301939872240125 0.59995272339213912 -0.97928164261657313 -0.69912940537188761 -1.0268958209002925 -1.9852141103733398 2.6671092943117056 1.4545503928498549 0.58039113794226416 1.9756584777927479 1.2996182438686037 0.7192302830060775 0 0.36782074316581664 0 0.259993163338405 0.59323598760048657 -1.1632640657047726 0 -1.8152942674110344 0 2.6454944711471655 0 0.71422584459228333 2.3525701998511868 1.7955282283358867
2.6000000000000001 0.74967147561021197 -0.095968236718433214 0.46774993968664724 0.19957415407637763 0.24475658883178161 0.59642181209531764 -0.98350928193045917 -0.70344428016253957 -1.0423955637345934 -1.9978232864247114 2.6791520378936005 1.4543134500494264 0.58712870451414634 1.9487411453809318 1.3159108688786962 0.71823404825099746 0 0.37004892114003918 0 0.26107544787498094 0.59256529471259456 -1.1738814004280247 0 -1.8438401989629891 0 2.6652103007711982 0 0.72322393936068596 2.3950904523802201 1.807029484738969
2.6499999999999999 0.74782491675171681 -0.096882643460723422 0.46957143697675224 0.19603970113004604 0.24647066834683937 0.59309092269182195 -0.98769032537201173 -0.70775254029408385 -1.0571850776948324 -2.0100356379763271 2.6910630011966825 1.454301787991187 0.59356283011821087 1.9328302550228702 1.3317208503899844 0.71725078687763533 0 0.37222143277298086 0 0.2621430589747149 0.59187817204567938 -1.1843644679123209 0 -1.8721610181479249 0 2.6845616292814944 0 0.73219514830932275 2.4376214577832616 1.8184696528070394
2.7000000000000002 0.74600615689182259 -0.097740745292877143 0.47128938761863309 0.19264897875112433 0.2481617082005266 0.58994527510536354 -0.99179523219414478 -0.712096466598927 -1.0709725724175361 -2.0222134052961325 2.7028164457814312 1.4545280232114961 0.60007069106904587 1.9633113782644382 1.3472284484163743 0.71628018970355489 0 0.37434017330896519 0 0.26319645017163701 0.59117727473422821 -1.1947182768805369 0 -1.9002622964538913 0 2.7035623092411427 0 0.74113989869446972 2.480164317237195 1.8298503913286757
2.75 0.7442151473040064 -0.098547887950208093 0.4729118195508426 0.18939538080926527 0.24983159922388068 0.586971090525779 -0.99582073716365183 -0.71652009812387851 -1.0837452348758807 -2.0348106731136379 2.7144173280037993 1.4550113548674068 0.60697843325005485 2.0510711357816636 1.3627506066982578 0.71532196211919097 0 0.37640696713428601 0 0.26423604862302652 0.59046497694115352 -1.2049475574286135 0 -1.9281494423049852 0 2.722225445473256 0 0.75005857449420288 2.522719972434305 1.8411731915873839
2.7999999999999998 0.74245070198656038 -0.099308417299747459 0.47444728939379344 0.18627269236134694 0.25148259814862317 0.58415515929593798 -0.99979006723006314 -0.72106215661976414 -1.0957620462239581 -2.0482152891928038 2.7258957360296567 1.4557605769515898 0.61466779291360429 2.1749364283988593 1.3785906918436979 0.7143758228162882 0 0.37842356971836816 0 0.26526225732990466 0.58974340130368241 -1.2150567799682099 0 -1.9558277018577357 0 2.7405634447510727 0 0.7589515204381736 2.5652892174164905 1.8524393960315055
2.8500000000000001 0.74071121462944389 -0.10002533534029491 0.47590448119152412 0.18327438588853803 0.25311616413115229 0.58148473462496886 -1.0037504669509811 -0.72574217549478437 -1.1074713004517178 -2.0626144663353396 2.7372944755147186 1.45676292816957 0.62329008386382678 2.3020290691253242 1.394906615868166 0.71344150266808071 0 0.38039166966309435 0 0.26627545713032474 0.58901444517238066 -1.2250501726872753 0 -1.9833021605732133 0 2.758588061671408 0 0.76781904564182046 2.6078727096107164 1.8636502148250707
2.8999999999999999 0.73899536778023922 -0.10070043280125891 0.47729160885166716 0.18039333129681981 0.25473227797622067 0.57894767188609686 -1.007759412455788 -0.73054708136376556 -1.1193681333676744 -2.0779246737306325 2.7486533452756543 1.4579814564857045 0.63249131346619247 2.4060623834925443 1.4116352158825707 0.71251874374074187 0 0.38231289082488051 0 0.26727600849147803 0.5882798040053171 -1.2349317376571105 0 -2.0105777454198024 0 2.7763104410378476 0 0.77666142688847106 2.650470980102023 1.87480674052824
2.9500000000000002 0.73730258686102756 -0.10133475047450584 0.47861587024335073 0.1776219070433529 0.25632933922282181 0.57653269008236896 -1.0118625387224847 -0.73542910162258823 -1.1318385568225344 -2.0938127742343786 2.7599952409336135 1.4593613465365125 0.64146880193321409 2.4710287960630635 1.4285030952795532 0.71160729841855408 0 0.38418879448023063 0 0.26826425312345581 0.58754099223794809 -1.2447052657024618 0 -2.037659227583045 0 2.7937411570497552 0 0.78547891159756378 2.6930844431832264 1.8859099611257089
3 0.73563314769615085 -0.10192914028520152 0.4798831320242895 0.17495237397568938 0.25790459790856374 0.5742296265546265 -1.0160740993078772 -0.74031875115314405 -1.1450462016235199 -2.1097983263081495 2.7713186726355037 1.4608423864203743 0.64932787390039182 2.4889240310326839 1.4451161447954772 0.71070692862775242 0 0.38602088151072439 0 0.26924051543467303 0.58679936191243709 -1.2543743501403619 0 -2.0645512255775076 0 2.8108902495658761 0 0.79427172051262762 2.7357134052218424 1.8969607715950845
3.0499999999999998 0.73398799226821687 -0.10248472517185721 0.48109790281894438 0.17237732155090973 0.25945492896904315 0.57202959128734066 -1.0203696878479458 -0.74514728567652977 -1.1588978254314888 -2.1253941837363191 2.7825985612744364 1.4623726652892195 0.6554858959686457 2.4574356191986029 1.4610846020692851 0.70981740514611258 0 0.38781059458780409 0 0.27020510384656371 0.58605611931747015 -1.2639423994836623 0 -2.0912582086715812 0 2.8277672576867277 0 0.80304005013869195 2.7783580728851986 1.9079599841840631
3.1000000000000001 0.73236838863960119 -0.10300314997141116 0.48226354026877566 0.16989002582184548 0.26097767460199733 0.56992498345625642 -1.0246939332402216 -0.7498683326638188 -1.1730886850497442 -2.1402331016181249 2.7937939143307693 1.4639188155591962 0.65991425799989878 2.3789899623240092 1.4761325989229666 0.70893850698717631 0 0.38955932034146457 0 0.27115831198299295 0.58531233986062259 -1.2734126491963818 0 -2.1177845005498499 0 2.8443812508777513 0 0.81178407495529736 2.8210185607642528 1.9189083375450091
3.1499999999999999 0.73077557729474907 -0.10348661631823408 0.4833825774064 0.1674846365280567 0.26247130141858616 0.56790938448325157 -1.0289785913823255 -0.75447003077331798 -1.1871995926460037 -2.1541424800631468 2.8048588397604419 1.4654701733515565 0.66315165286051625 2.2616789657086445 1.4901588424496972 0.7080700208495474 0 0.39126839150009168 0 0.27210041974800986 0.58456898136977498 -1.282788172580045 0 -2.1441342831494468 0 2.8607408578351814 0 0.82050394942823979 2.8636948984357153 1.9298065048577655
3.2000000000000002 0.72921050149522548 -0.10393776254011565 0.48445705290585134 0.16515619201590362 0.26393572209968064 0.56597737218292887 -1.0331628116557792 -0.75897442571082041 -1.200805827223129 -2.1671554522210976 2.8157530194206593 1.4670368219463445 0.66611556204020628 2.1233339265176578 1.5032410917677443 0.70721174062301451 0 0.39293908899134322 0 0.27303169430394414 0.58382689599739879 -1.2920718908629829 0 -2.1703116006169458 0 2.8768542932784644 0 0.829199809840519 2.9063870370006946 1.9406551010559923
3.25 0.7276736587445638 -0.10435947206912206 0.48548876837292604 0.16290051423794585 0.26537225980035173 0.56412430668670199 -1.0372080885448101 -0.76342646489872146 -1.2135640955991358 -2.1794702127926375 2.8264488902118621 1.4686434221023015 0.6697831834830027 1.9998897328967538 1.5155969239788016 0.706363466944393 0 0.39457264399618636 0 0.2739523909604219 0.5830868408815697 -1.3012665825580929 0 -2.1963203633409969 0 2.8927293828367056 0 0.83787177596062246 2.9490948551364702 1.9514546892586837
3.2999999999999998 0.72616506170663619 -0.10475468060065636 0.4864794458957668 0.16071405259726701 0.26678333620646633 0.56234612781317217 -1.041103943301301 -0.76787822281710372 -1.2252598142720117 -2.1913823195245388 2.8369345163992215 1.4703214820835655 0.67485268456684044 1.9486737827252796 1.5275221525281997 0.70552500679693531 0 0.39617023995006478 0 0.27486275398368648 0.58234948769989825 -1.3103748921486595 0 -2.2221643520233472 0 2.9083735861818081 0 0.84651995256424439 2.9918181646961712 1.9622057864965339
3.3500000000000001 0.72468427206345831 -0.10512622215177901 0.4874307988292399 0.15859373306731397 0.26817201490422066 0.56063918583562655 -1.044864466362968 -0.77237433825961377 -1.23581406095178 -2.2032154608116148 2.8472126719065058 1.4721023894352616 0.68152013848033222 2.0144315133640425 1.5393279590887303 0.70469617314800226 0 0.39773301448671555 0 0.27576301733447112 0.58161543123702308 -1.319399338156559 0 -2.2478472217572336 0 2.9237940185475697 0 0.85514443082371649 3.0345567158892544 1.9729088688123437
3.3999999999999999 0.72323046836941807 -0.10547672451694901 0.48834454869205679 0.15653684318211677 0.26954153115403628 0.55900011159647256 -1.0485187947858998 -0.77694281928001618 -1.2452614019772541 -2.2152686150426724 2.8572975356766022 1.4740125860910189 0.68946491829761813 2.1805508405622729 1.5512919622589674 0.70387678462038616 0 0.39926206132144904 0 0.27665340534177768 0.58088519707253616 -1.3283423206423282 0 -2.2733725060875525 0 2.9389974707618589 0 0.86374528957790064 3.0773102020737322 1.9835643758054051
3.4500000000000002 0.7218025202239613 -0.10580854523469795 0.48922242225848156 0.15454095807034957 0.27089490420201379 0.55742572182802108 -1.0520997249866773 -0.78159268275729088 -1.2537143295937141 -2.2277869633315608 2.8672105756778152 1.476071230401018 0.69802707988079782 2.3963097536043287 1.5636303704510359 0.70306666519329952 0 0.40075843207176931 0 0.27753413331905091 0.58015924848411227 -1.3372061281822658 0 -2.2987436210318548 0 2.9539904279079989 0 0.87232259649385269 3.1200782641891651 1.9941727146817063
3.5 0.72039905629832168 -0.10612373219145675 0.49006615238749951 0.15260389588056708 0.27223468020541308 0.55591295171776367 -1.0556341669469425 -0.78631749723653543 -1.2613283679073124 -2.2409547216081589 2.8769768548216832 1.4782899089984358 0.70646835675962938 2.6245701442698621 1.5764906928313756 0.7022656439295597 0 0.40222313801409237 0 0.27840540812852255 0.5794379926498977 -1.3459929443637693 0 -2.3239638690451376 0 2.9687790867215105 0 0.88087640913038756 3.1628604948575139 2.0047342638646448
3.5499999999999998 0.7190185259659041 -0.10642399542499292 0.49087749183592028 0.15072368481476328 0.27356280999389121 0.55445880734721531 -1.0591376926909539 -0.79110244410544639 -1.268276713059405 -2.2549025330970882 2.8866224204807449 1.4806735789782082 0.7142020886901026 2.8476823064069596 1.5899591391200338 0.70147355472595796 0 0.40365715177604278 0 0.27926742869886528 0.57872178622475778 -1.3547048538365447 0 -2.3490364429147577 0 2.9833693718192942 0 0.88940677591258488 3.2056564421771325 2.0152493762147023
3.6000000000000001 0.71765926047255169 -0.10671068367447584 0.4916582372452577 0.14889852644395776 0.27488063603004187 0.55306033320770387 -1.0626137471733521 -0.79593213587608624 -1.2747373169517393 -2.2697205334520101 2.8961728858498348 1.4832219043406154 0.72093299246339948 3.0586544881268933 1.6040747432347642 0.70069023608418746 0 0.40506140896439263 0 0.28012038650071136 0.57801094035665967 -1.3633438479540958 0 -2.3739644295746523 0 2.9977669508501368 0 0.89791373702532695 3.248465613233392 2.0257183819009499
3.6499999999999999 0.7163195399473139 -0.10698476638113852 0.49241025364729213 0.14712674710830786 0.27618894955116585 0.55171459261272404 -1.0660567169436381 -0.8007969014169054 -1.2808905593347923 -2.285469705677929 2.9056529253276016 1.4859303736447385 0.72670196658076636 3.2549558523144784 1.6188431336957163 0.6999155309000461 0 0.406436809729185 0 0.28096446598410812 0.57730572520207402 -1.3719118300369535 0 -2.3987508138304441 0 3.0119772486479537 0 0.90639732523312666 3.2912874773477392 2.0361415909624014
3.7000000000000002 0.71499766911405582 -0.10724682647229128 0.49313548849740346 0.14540673719553199 0.27748807930613778 0.55041866042947951 -1.069457260067384 -0.8056961793005889 -1.2869229802856392 -2.3021872208690985 2.9150862340891153 1.4887909020231269 0.7318544603599072 3.4355979221404418 1.63424560034063 0.69914928626891226 0 0.40778422026496042 0 0.2817998449815492 0.57660637399276826 -1.3804106202864403 0 -2.4233984819890511 0 3.0260054604623576 0 0.91485756663275575 3.3341214690854124 2.0465192955929807
3.75 0.71369205978822425 -0.10749707048036261 0.49383596703241811 0.14373688429396456 0.27877798242252366 0.54916962790493751 -1.0728081125467341 -0.81063867517424304 -1.2930319712561826 -2.3198847603278474 2.9244955156044314 1.4917919126561332 0.73695199228003783 3.5999011821760782 1.6502422719105903 0.69839135330575264 0 0.40910447425030494 0 0.2826266950798087 0.57591308670061869 -1.3888419603753428 0 -2.4479102253881457 0 3.0398565643350253 0 0.92329448134453729 3.3769669910405158 2.0568517721799831
3.7999999999999998 0.71240131414016228 -0.10773536083349881 0.49451376563980209 0.14211550941247805 0.28005832041319806 0.54796461875765656 -1.0761088643817585 -0.81563976731229071 -1.2994273069558095 -2.3385414096585566 2.9339021934118898 1.4949180921501994 0.74264371654229078 3.7470271087741009 1.6667707300285419 0.69764158697812817 0 0.41039837422717351 0 0.28344518196349677 0.57522603334193256 -1.3972075177396612 0 -2.4722887438222436 0 3.0535353326846555 0 0.93170808414757966 3.4198234164157535 2.0671392831226671
3.8500000000000001 0.71112430043076769 -0.10796127168132305 0.49517096504165148 0.14054081563162105 0.28132851501126049 0.54680081465438046 -1.0793687391599407 -0.82071715223749298 -1.3063272029602604 -2.3580941828968753 2.9433257221718931 1.4981501004789466 0.7495191730795675 3.8758549551760892 1.6837427109069603 0.69689984595086052 0 0.41166669292161373 0 0.28425546573291832 0.57454535695830544 -1.4055088895936017 0 -2.4965366488634038 0 3.0670463431582147 0 0.94009838506370225 3.4626900914128012 2.0773820784545616
3.8999999999999999 0.7098602127808743 -0.10817416568741182 0.49580958912738832 0.13901085643131705 0.28258778698979331 0.54567548717372516 -1.08260701920041 -0.8258858936436041 -1.3139485251817791 -2.378429567556644 2.9527825393602751 1.5014645033613312 0.75797306574386425 3.9850079863594874 1.7010416779912529 0.69616599244118349 0 0.4129101745076531 0 0.28505770119856522 0.57387117630699125 -1.4137476066881554 0 -2.5206564670755567 0 3.080393988801517 0 0.94846538989436202 3.5055663374480677 2.087580397290536
3.9500000000000002 0.70860860820203531 -0.10837328587437058 0.4964315375687865 0.1375235275593647 0.2838351855921617 0.54458603270748795 -1.0858512884830049 -0.83115393540179938 -1.322492374985839 -2.3993789343671899 2.9622848172025491 1.5048341155504197 0.76811723862575454 4.0729327084762801 1.7185233152131549 0.69543989208333756 0 0.41412953581619666 0 0.28585203815433746 0.57320358829025542 -1.421925136831945 0 -2.5446506431222713 0 3.0935824875978843 0 0.95680910071447056 3.5484514532074671 2.0977344691173108
4 0.707369416940131 -0.10855785447729348 0.49703852084652578 0.1360765826472804 0.28506961706595735 0.54353000660410844 -1.0891340362932518 -0.83651886179497092 -1.3321272789206777 -2.4207195909317272 2.9718392314116473 1.5082288339929029 0.77976342070883176 4.1379824175809174 1.7360198518090781 0.69472141380170205 0 0.4153254674908472 0 0.28663862163136328 0.57254267015001148 -1.4300428881915048 0 -2.5685215427685 0 3.1066158914197817 0 0.96512951632662303 3.5913447165527121 2.1078445149440577
4.0499999999999998 0.70614292543440382 -0.10872717005767811 0.49763200531964835 0.13466766959398274 0.28628987910012976 0.54250515320099491 -1.0924883518419477 -0.84196633631364104 -1.3429725778644261 -2.4421820300812289 2.9814459629915882 1.5116169313944174 0.79247478056144405 4.1784820580958293 1.7533480120396268 0.69401042969165438 0 0.41649863509259244 0 0.28741759213411888 0.57188848145126125 -1.4381022123867928 0 -2.5922714557773805 0 3.119498094434773 0 0.97342663267894092 3.6342453862907624 2.117910748327938
4.0999999999999996 0.70492973424208238 -0.10888069473540861 0.49821317397823583 0.13329438246768138 0.28749470492774126 0.54150942910398803 -1.0959434619525674 -0.84747030691576064 -1.3550844297296134 -2.4634628071456213 2.9910981060993134 1.5149666947241429 0.80566028777352039 4.192765702274186 1.770319575042733 0.69330681490744961 0 0.41764968015531312 0 0.28818908586033998 0.57124106587537438 -1.4461044073964506 0 -2.6159025987036428 0 3.132232841003876 0 0.9817004432494435 3.6771527038170082 2.1279333762877801
4.1500000000000004 0.70373069568109525 -0.10901812499027383 0.49878290606781306 0.13195432248200634 0.2886828175507013 0.54054101799239984 -1.0995207617654759 -0.85299478570471909 -1.3684462787753229 -2.4842416476241573 3.0007815869219088 1.5182482403089466 0.81867776932579328 4.1791856739836888 1.7867531458027437 0.69261044755648471 0 0.41877922119406341 0 0.28895323490614216 0.57060045284204142 -1.4540507202862094 0 -2.6394171175855297 0 3.1448237331074571 0 0.98995093939957468 3.7200658946420737 2.1379126001177027
4.2000000000000002 0.70254683747049496 -0.10913944166047135 0.49934177632254634 0.13064516142478758 0.28985299173435886 0.5395983361992257 -1.1032308118046057 -0.85849682188854537 -1.382964887144843 -2.5042009095674058 3.0104756231338312 1.5214353190454661 0.8309200967346656 4.136096366725968 1.8024857420783402 0.69192120859939454 0 0.41988785466805478 0 0.28971016745753847 0.56996665897676568 -1.4619423497727557 0 -2.6628170905374304 0 3.1572742373310816 0 0.99817811069932649 3.7629841698112463 2.1478486161112094
4.25 0.70137927925840426 -0.10924493712503808 0.49989007242989153 0.12936470155846799 0.29100411952876104 0.53868002921121072 -1.1070715700693263 -0.86393019311622443 -1.3984722345766869 -2.5230453956004211 3.0201536845328749 1.5245069371600184 0.84187407524052849 4.0618187623494162 1.8173830691485426 0.69123898175547782 0 0.4209761559002424 0 0.29046000796951738 0.56933968943901925 -1.4697804486344399 0 -2.6861045302456596 0 3.1695876914412517 0 1.0063819452261409 3.8059067272248757 2.1577416162051528
4.2999999999999998 0.70022914872019748 -0.10933521986969265 0.50042782777044059 0.12811092720623254 0.29213527421552765 0.5377849599669775 -1.1110279318222487 -0.86924933036409446 -1.4147328936803407 -2.5405206675114473 3.0297848618994316 1.5274486515855232 0.85115367460840852 3.9545971662931949 1.8313477371146061 0.69056365341301251 0 0.42204467995537404 0 0.29120287733366274 0.56871953912463424 -1.4775661259793127 0 -2.709281386369971 0 3.1817673105786848 0 1.0145624298396079 3.8488327528674096 2.1675917885519707
4.3499999999999996 0.69909750307183949 -0.10941119846924353 0.50095486550622603 0.12688204471755801 0.29324576765176708 0.53691219035906224 -1.1150724870528814 -0.8744130450761074 -1.4314559565879115 -2.5564283748151331 3.0393355172069012 1.5302534450092256 0.85851489265582981 3.8125755670628143 1.8443250532773645 0.68989511254407032 0 0.42309396247831638 0 0.29193889303524495 0.56810619375460358 -1.4853004493801836 0 -2.7323495478535307 0 3.1938161930947273 0 1.0227195504338056 3.8917614219521273 2.1773993180276761
4.4000000000000004 0.69798526059788946 -0.1094740483469922 0.50147084970305122 0.12567650903485394 0.29433519675632774 0.53606095765789741 -1.1191672889167759 -0.8793877208841443 -1.4483102556755609 -2.5706375757014652 3.0487710742914462 1.5329221352671458 0.86386017459691922 3.6338692897973379 1.8563063216655822 0.68923325062346963 0 0.42412452049441973 0 0.29266816930062467 0.56749963086123645 -1.4929844468856477 0 -2.7553108451441477 0 3.2057373260545297 0 1.0308532921689693 3.9346918999880809 2.1871643866823653
4.4500000000000002 0.69689314535957902 -0.10952516545822774 0.50197533927594451 0.12449303647907327 0.29540347608640616 0.53523064768835282 -1.1232663585591758 -0.8841497439406143 -1.4649414823819225 -2.5830915222639192 3.0580578124104201 1.5354633200893639 0.8672384921759172 3.4169580974413352 1.8673297767331067 0.68857796155155926 0 0.42513685317362809 0 0.29339081723570271 0.56689982068150779 -1.50061910891536 0 -2.7781670523296174 0 3.2175335904289106 0 1.0389636396840365 3.9776233437752184 2.1968871741391998
4.5 0.69582164681265402 -0.10956611132893057 0.50246784101531239 0.12333060451994038 0.29645085482672207 0.53442076653472137 -1.1273186282371017 -0.88868705768155409 -1.4809898356756324 -2.5938098383643293 3.0671645416092614 1.5378928965459955 0.86884468427559081 3.1621179445600336 1.8774793758552202 0.68792914158054597 0 0.42613144255998381 0 0.29410694495612744 0.56630672696644724 -1.5082053900472179 0 -2.8009198891900682 0 3.2292077659951981 0 1.0470505772914969 4.020554902333215 2.2065678579472636
4.5499999999999998 0.69477099476740067 -0.10959855374753551 0.50294785865017 0.12218844013889849 0.29747791785245664 0.53363091236871607 -1.1312710368431977 -0.89299982688781199 -1.4961069840576717 -2.6028863960986222 3.0760640637446137 1.5402332224482365 0.86901917016636132 2.8762647020634358 1.8868817010597712 0.68728668924411118 0 0.42710875426811534 0 0.29481665770986404 0.56572030771453607 -1.5157442107035375 0 -2.8235710231701732 0 3.2407625359658376 0 1.0551140891558484 4.0634857177690851 2.2162066138931218
4.5999999999999996 0.6937411490533667 -0.10962420696594399 0.50341493571006568 0.12106599892242714 0.29848557168862899 0.53286074872987499 -1.1350715292857194 -0.89710027465460107 -1.5099713570169246 -2.6104834744361205 3.0847343518806642 1.542512003862174 0.8682467069055837 2.5886179796991398 1.8957012058405864 0.68665050529008875 0 0.42806923814823655 0 0.29552005799271086 0.56514051583629066 -1.5232364587427916 0 -2.8461220712741064 0 3.2522004913622262 0 1.0631541594568723 4.1064149260882417 2.22580361627538
4.6500000000000004 0.69273180245034138 -0.10964477462852935 0.50386869075763463 0.11996293726808399 0.29947501709331059 0.53210998027882028 -1.1386717632747529 -0.90101181131094854 -1.5223010516357407 -2.6168229572507014 3.0931594098352861 1.5447609996429896 0.86715035596156109 2.3885392372528882 1.904134017409888 0.68602049261599662 0 0.42901332892112709 0 0.29621724565727142 0.56456729975649356 -1.5306829909630004 0 -2.8685746018860736 0 3.2635241351499595 0 1.0711707725388375 4.1493416579533164 2.235359038146111
4.7000000000000002 0.69174239491832645 -0.10966189791681519 0.50430884430538081 0.11887908009516851 0.30044771061336889 0.53137833172539506 -1.1420293848558307 -0.90476760694358738 -1.5328639129957411 -2.6221754061468041 3.1013298001396894 1.5470146322229461 0.86647444140449259 2.4222080702054702 1.9124004917466153 0.68539655620723383 0 0.4299414467844978 0 0.29690831801586443 0.56400060395992091 -1.5380846345224171 0 -2.8909301365191897 0 3.2747358861505096 0 1.079163913046653 4.1922650393946803 2.2448730515226343
4.75 0.69077213687827366 -0.10967711065599481 0.50473523735720238 0.11781438628546352 0.30140531781057528 0.53066553033262975 -1.1451097904942336 -0.90840877179655655 -1.5414845978436784 -2.6268478423540662 3.1092428508476728 1.5493085859257125 0.86704895871482668 2.7022460059291737 1.9207367334652883 0.68477860307777516 0 0.43085399799209423 0 0.29759336993779856 0.563440369485813 -1.5454421882827576 0 -2.913190151495471 0 3.2858380827433287 0 1.0871335660499253 4.2351841924763631 2.2543458275727484
4.7999999999999998 0.68982003922152602 -0.10969180243833795 0.50514784200547247 0.11676891379620767 0.30234966096791988 0.52997129213243122 -1.1478873438215877 -0.91198230551590431 -1.5480486436365577 -2.6311710110965665 3.1169025686556791 1.5516784620067055 0.86972947905227338 3.094464887380854 1.9293853405432679 0.68416654221320627 0 0.4317513754068224 0 0.29827249394141303 0.56288653437585978 -1.5527564240798306 0 -2.9353560795595639 0 3.2968329863713333 0 1.0950797171557891 4.2780982359206536 2.2637775367762036
4.8499999999999996 0.68888494781134757 -0.10970719021665472 0.50554676486526418 0.11574278604013183 0.30328266400747211 0.52929531177097811 -1.1503460565242158 -0.91553896145774971 -1.5525037317734602 -2.6354868009989789 3.124319297561224 1.5541585453934372 0.87531308765176497 3.5087615129700431 1.9385857106451665 0.6835602845159614 0 0.43263395902913276 0 0.29894578028125091 0.56233903407998886 -1.5600280879261017 0 -2.9574293114288608 0 3.3077227848618755 0 1.1030023526113286 4.3210062856945521 2.2731683490649428
4.9000000000000004 0.6879655804369339 -0.10972429832814434 0.50593224434895578 0.11473616075906606 0.30420629713110586 0.52863725573546727 -1.1524797741768722 -0.91913115032385795 -1.5548584531587037 -2.6401363680533878 3.1315091691908492 1.5567807233236375 0.88444219821656089 3.9132281608448398 1.9485643362343368 0.68295974275263283 0 0.4335021165018359 0 0.29961331703069111 0.56179780182384653 -1.5672579011493923 0 -2.9794111972825039 0 3.3185095955744308 0 1.1109014593963293 4.3639074555608524 2.2825184339443334
4.9500000000000002 0.68706056444588015 -0.1097439465299849 0.50630464289531263 0.11374920226036354 0.30512252337994006 0.52799675859829132 -1.1542919292549765 -0.9228109818807273 -1.5551789593808969 -2.6454493830415076 3.1384933936720074 1.5595735819465064 0.89751946668194571 4.2988285134321114 1.9595255965271905 0.6823648315032379 0 0.43435620359247396 0 0.3002751901603436 0.56126276894148308 -1.5744465614716245 0 -3.0013030481917373 0 3.3291954683854899 0 1.1187770253070688 4.4068008575965329 2.2918279605974203
5 0.68616847357974131 -0.10976674535717024 0.50666443528918237 0.11278205756075654 0.3060332489368438 0.52737342184538394 -1.155794936070087 -0.92662851733284124 -1.5535839196553309 -2.6517346940977178 3.1452974393487318 1.5625616942639131 0.91466005376762027 4.6637511824696691 1.9716435983765281 0.6817754671123325 0 0.43519656465431733 0 0.3009314836125026 0.56073386517642498 -1.5815947440312643 0 -3.0231061374939938 0 3.3397823885203941 0 1.126629039031783 4.4496856026808196 2.3010970979740377


==> j6-lorentzian-decade.dat <==
G O_forks_direct_inner_mean_re O_forks_direct_inner_mean_im O_forks_direct_outer_mean_re O_forks_direct_outer_mean_im O_forks_direct_inner_relative_sd_re O_forks_direct_outer_relative_sd_re O_forks_direct_curv0_mean_re O_forks_direct_curv0_mean_im O_forks_direct_curv1_mean_re O_forks_direct_curv1_mean_im O_forks_direct_curv0_sd_re O_forks_direct_curv1_sd_re E_forks_direct_inner_mean_re E_forks_direct_inner_mean_im E_forks_direct_outer_mean_re E_forks_direct_outer_mean_im E_forks_direct_inner_relative_sd_re E_forks_direct_outer_relative_sd_re E_forks_direct_curv0_mean_re E_forks_direct_curv0_mean_im E_forks_direct_curv1_mean_re E_forks_direct_curv1_mean_im E_forks_direct_curv0_sd_re E_forks_direct_curv1_sd_re
0.10000000000000001 0.70991658199406038 -0.071385408203313586 0.71118999733052657 -0.070618247554547153 0.19340658765461546 0.22662275834601783 0.0015157871895392326 -0.0068318119582424786 -0.00074305168337789366 -0.0088132999217886577 0.22578563390053522 0.24454853019075373 0.70197115599638016 0 0.70284278793500055 0 0.21039223357685347 0.24010301681137153 -0.0074605980376550255 0 -0.0081705133855942639 0 0.23655443994409353 0.24044360696090117
0.14999999999999999 0.68921687325313974 -0.074917253907141823 0.69078159461577049 -0.074536165681396413 0.20726991131943315 0.25064982322305873 0.0030361946344352238 -0.010990138371243522 -0.0012102394374493559 -0.012345916746269191 0.282652407913427 0.28534838285004083 0.68416311401533469 0 0.68504729508771411 0 0.22407722202862032 0.25984627779672614 -0.011873453898682074 0 -0.011854391174240878 0 0.30271646428647009 0.30067576524471296
0.20000000000000001 0.67264312487746081 -0.076324391100642389 0.67463464921339733 -0.076120774703994989 0.22209439801704089 0.27189974164261616 0.0044629201681395487 -0.015644218099110836 -0.0027763624212498823 -0.016327951978948221 0.33614824593613662 0.34202458310688405 0.67121294134524201 0 0.67202884055776524 0 0.23553094997808674 0.27554052913679716 -0.016563164790040538 0 -0.015341016800647617 0 0.36243378407076077 0.35281684227419469
0.25 0.66134939192056597 -0.07705108412419534 0.66355508439728084 -0.077772178042139234 0.23329609083547967 0.28827222369787459 0.0052651719937769226 -0.020373160017099066 -0.0021897007513470446 -0.019401576993744604 0.38359321837096538 0.37213097763752034 0.6611218179388495 0 0.66182410742501796 0 0.24539065183166456 0.28854803617981051 -0.021476207408817897 0 -0.018654224393793425 0 0.41807600439493353 0.39956730424617837
0.29999999999999999 0.64839621478968579 -0.078400586908704814 0.65052327510510788 -0.077809379636953752 0.24978652648846253 0.30616134183819815 0.0070060170523118751 -0.025633355726861144 -0.0047902728973269592 -0.026546309075708995 0.44082437614452247 0.50975532569580806 0.65292225999606601 0 0.65348355611746145 0 0.25403970487216754 0.29962637705477291 -0.026577002807662991 0 -0.021809481844048077 0 0.47083575308450437 0.44227691335663583
0.34999999999999998 0.63863021656805397 -0.073198158001925043 0.64294590385062012 -0.074177872502113967 0.25603528541739817 0.31824520108979959 0.0096437874718982054 -0.028753562239368882 -0.011122771800400638 -0.027486752840892487 0.48221598353436546 0.49607643679450858 0.64606941308376453 0 0.64647211752610501 0 0.26173053592567608 0.30924493073398052 -0.031840059907493244 0 -0.024817071782693916 0 0.52140483443339924 0.48171830046363456
0.40000000000000002 0.635277146377764 -0.070263901178925142 0.63935694803145993 -0.073913029769299421 0.2583296678651566 0.32402196337511674 0.010508310895382502 -0.035947430839107321 -0.0094963964168386442 -0.02377666899040326 0.4957906739684862 0.31604545213591934 0.6402253860314242 0 0.64045741369188314 0 0.26864015839088934 0.31771647158329763 -0.037246256905493637 0 -0.027684019319332447 0 0.57022209226217013 0.5183768374582538
0.45000000000000001 0.63340627323429488 -0.071254394309505115 0.63473822065869245 -0.076878057071162076 0.26647324661801614 0.33109956900079096 0.012538784367632533 -0.039326157025370283 -0.0037115763461322152 -0.026689841373524384 0.53811059163279096 0.44501485792322931 0.63516582638421448 0 0.63521825772744389 0 0.27489879772452097 0.32526088281807997 -0.042780783114920055 0 -0.030415456476309468 0 0.61758463642799533 0.55258405417104561
0.5 0.62964990711890911 -0.075667065517884199 0.6276257912514529 -0.080013585531158837 0.28057146252509141 0.34129567703358143 0.016846999666190104 -0.0469289876860539 0.00011286906021799757 -0.033695837080927736 0.59183221988733592 0.63979696768513272 0.63073384121364107 0 0.63059963280737796 0 0.28060594345005602 0.33203931384626001 -0.048431870707164953 0 -0.033015577191321595 0 0.66370448626758072 0.58458583222948024
0.55000000000000004 0.62211992775981595 -0.080132346938652579 0.61917053902492325 -0.081384836465558122 0.29525393402866612 0.3532348340599053 0.015839158124841535 -0.055903953137306631 0.0017058916771404012 -0.043068457590094721 0.64341203630734067 0.78852517899009666 0.62681511304348403 0 0.62648841367020913 0 0.28583990317885311 0.33817387606282584 -0.054189954727740582 0 -0.035488247519448485 0 0.70873985609722079 0.61457864799492123
0.59999999999999998 0.6125712540865319 -0.081823239364401612 0.61082303114561654 -0.08074585470976936 0.3080400713047115 0.36555451928203392 0.013753057916942242 -0.060635358578974674 -0.00035740475903517247 -0.053952868030285928 0.71988390715925454 0.90222277722886624 0.62332352706937832 0 0.62279933821054212 0 0.29066376921361758 0.34375964722364316 -0.060047090752002319 0 -0.037837346243133056 0 0.75281339274704473 0.64272891752119254
0.65000000000000002 0.60343017461754411 -0.080691019259554797 0.60345103226036378 -0.078605042312676704 0.31855843058206323 0.37700396712364881 0.014006172962679309 -0.063028810277196631 -0.0064430138148211047 -0.063737878135949402 0.78591287453226044 0.98336013955273116 0.62019241937226943 0 0.61946644404718565 0 0.29512930917058389 0.34887232403594459 -0.06599653966512424 0 -0.040066917584829762 0 0.79602323239871908 0.66918323086633591
0.69999999999999996 0.5957529755097648 -0.077948796209182589 0.59735655505475183 -0.075640807714873234 0.32692903128471046 0.3867901788027685 0.017109445343744721 -0.066002962451094341 -0.014878390006267948 -0.070644648602740542 0.83903170136658622 1.0384545877167717 0.61736900999164568 0 0.61643759741392512 0 0.29927960762241912 0.35357329065417409 -0.072032466318130331 0 -0.042181207216310107 0 0.83844992637970572 0.69407372756004027
0.75 0.58952109235233663 -0.074599716864515178 0.59245993888882909 -0.072385826521347285 0.33340763262395412 0.39481016469728042 0.021435709522734245 -0.070881311333467215 -0.023803487688407132 -0.074559907241068174 0.87997716855553099 1.0752073552241765 0.6148107264684608 0 0.61367085932002075 0 0.30315092837309965 0.35791309014277056 -0.078149718182886421 0 -0.044184634516869443 0 0.88016091528026263 0.7175209480029513
0.80000000000000004 0.58437389836850528 -0.071145462318844818 0.58854340390988646 -0.069144591248339077 0.33828367275630128 0.40130316479265538 0.02583317919547402 -0.077856676733000382 -0.032076110973744652 -0.076144133825412658 0.9245578539168402 1.0998684371078198 0.61248269436311453 0 0.61113198962716286 0 0.30677407243161581 0.3619338740049064 -0.084343661325273739 0 -0.046081736157210652 0 0.92121351213270575 0.73963542088178669
0.84999999999999998 0.57996304063517978 -0.067735518412569126 0.58539956855857578 -0.066058890966434955 0.34186180707285968 0.40658216124627472 0.028640465323125808 -0.086830822454085702 -0.039133122439806954 -0.076211822135234239 0.98550582950797494 1.1169944052898562 0.61035597323943058 0 0.60879268196285785 0 0.31017539768971286 0.36567117702080165 -0.090610058040494185 0 -0.047877102055344144 0 0.96165695894413117 0.76051864691268123
0.90000000000000002 0.5760776995253033 -0.064340705205328474 0.58286746728367045 -0.063199617065343272 0.34441040902942716 0.4109293810172775 0.028680891827171699 -0.095686079977275296 -0.044859283555212265 -0.075580264786525242 1.0261573023025519 1.1297324246139451 0.60840628370974192 0 0.60662928337681621 0 0.3133776036351229 0.3691552337564058 -0.096944975136936895 0 -0.04957531504778237 0 1.001533894680793 0.78026381121296873
0.94999999999999996 0.57264616436970683 -0.060904188956598396 0.58080918549269633 -0.060603903482242233 0.34615926591429202 0.414573881019276 0.02742962904389977 -0.10247093026019539 -0.049521154580248236 -0.074847431966191799 1.0352145463484659 1.1402325984072073 0.60661306712441043 0 0.60462184487736126 0 0.31640034753092122 0.37241197547330374 -0.10334471501275305 0 -0.051180899484932436 0 1.0408814407154454 0.79895638218532339
1 0.5696623224470434 -0.057412135554822455 0.57910691255289048 -0.058275499004900345 0.34734604831128607 0.41769661897231225 0.026748979648075578 -0.10758450638816684 -0.053493855148039102 -0.074268839105260887 1.0434238792192176 1.1499104223836938 0.60495877642886631 0 0.60275340368357333 0 0.31926073620020001 0.375463798795999 -0.10980576385131308 0 -0.052698280374841977 0 1.0797320312661274 0.8166746653303083
1.05 0.56712860646860364 -0.053887913240024198 0.57767124799867442 -0.056197113442535702 0.34820710727903859 0.42043564767376562 0.026947165356122377 -0.11217782118095818 -0.057057217097906406 -0.073888101132538686 1.0738501331596424 1.1595290175630042 0.60342833146780694 0 0.60100943149416131 0 0.32197372371064442 0.37833016781428253 -0.11632475278564391 0 -0.054131752781672558 0 1.1181140690506661 0.83349033672417594
1.1000000000000001 0.56503899967028848 -0.050371457453976871 0.57643691467206581 -0.054345543363947299 0.3489344871949342 0.42288885098519274 0.027577683419201839 -0.11663055711514433 -0.060387063391316269 -0.073682233094113564 1.1176497318122469 1.1693349432949089 0.60200869379286814 0 0.59937740413890461 0 0.32455243639750481 0.38102809224279194 -0.1228984289569052 0 -0.055485460286480277 0 1.1560524574972619 0.84946896116260662
1.1499999999999999 0.56337700686486714 -0.046908413197979795 0.57535430830724477 -0.052696879382574301 0.34965696825430753 0.42512031671436507 0.028480146622022393 -0.12077907021586196 -0.063600890412061156 -0.073609446351106486 1.1594406173138176 1.1792822590366876 0.60068853000869937 0 0.5978464615896083 0 0.32700844082313985 0.38357251173591905 -0.12952363415889478 0 -0.05676338100405829 0 1.1935690429901933 0.86467049227294568
1.2 0.56211520894212696 -0.043543878373350844 0.57438528302964609 -0.051226914273673312 0.35044881452102011 0.42717071685794233 0.029835667977471104 -0.12453988124462882 -0.066776254055327916 -0.073615527251957233 1.1946085791414731 1.1892269446804067 0.59945794187138768 0 0.5964071363175909 0 0.32935196630103347 0.3859766080405676 -0.13619728931502215 0 -0.057969319647729917 0 1.2306829894397273 0.87914974991265771
1.25 0.56121668859232721 -0.040316890686659224 0.57350146390156787 -0.049912133963672292 0.35134595116633482 0.42906746858708955 0.031833361928317955 -0.12805844487030346 -0.06995453328897365 -0.073643446878964014 1.2252903108325381 1.1990296462046106 0.59830824751072365 0 0.59505113408367094 0 0.3315920908337639 0.3882520608942634 -0.14291638344094146 0 -0.059106904280948842 0 1.2674111003576833 0.89295687064220131
1.3 0.5606388132988066 -0.0372568885440413 0.57268230235198458 -0.048731196359871588 0.35235872383475375 0.43083153979186056 0.034514067580080625 -0.13155627345038151 -0.073149244115088843 -0.073645209467381442 1.2539783672804787 1.2085870033222548 0.59723180236245821 0 0.59377115546070114 0 0.33373689731733697 0.39040925953417582 -0.14967796604902953 0 -0.060179586597781901 0 1.3037680990381508 0.90613772837771334
1.3500000000000001 0.56033755571019972 -0.034383040462802654 0.57191277067391955 -0.047665573171914298 0.35348079334719518 0.43248065152696236 0.037811985568109482 -0.13520457456843765 -0.07635815804893617 -0.073586954413497219 1.2815717387342973 1.2178314445269571 0.59622185133661298 0 0.59256074935582448 0 0.33579360539423514 0.39245747880100773 -0.15647914217997122 0 -0.061190644784461019 0 1.3397668744416111 0.91873432374975283
1.3999999999999999 0.56027070383645439 -0.031705578562466315 0.57118156933595277 -0.046699266478649151 0.35469594419786771 0.43403022345435588 0.041630554424367007 -0.13910680140081569 -0.079572706808321347 -0.073447370360524136 1.3082065548418351 1.2267233708036935 0.59527240583530827 0 0.59141419192508837 0 0.33776868323287601 0.39440502673202038 -0.16331706942231436 0 -0.06214318820727896 0 1.3754186983807899 0.9307851419160349
1.45 0.56039958936957768 -0.029227799573132231 0.57048015686137477 -0.04581826155173032 0.35598339645398153 0.43549346778124892 0.045871325946415735 -0.14332583720986017 -0.082782582777960523 -0.07321404314544068 1.3341331536668342 1.2352434993838848 0.59437814074039985 0 0.59032638581971086 0 0.33966794266644357 0.39625936899801223 -0.17018895641707785 0 -0.063040163338587307 0 1.4107334182491271 0.94232547950940149
1.5 0.56068975453746905 -0.02694791015685297 0.56980230435816648 -0.04501020751077553 0.35732147481964727 0.43688144284820712 0.050428829355869224 -0.14789695521079979 -0.085977339008899326 -0.072880821597346976 1.3596235027293475 1.2433863439474617 0.59353430759580494 0 0.58929277584498196 0 0.34149662046853441 0.39802723438866039 -0.17709206245125497 0 -0.063884360470616561 0 1.4457196285932261 0.95338774205414056
1.55 0.5611110757471981 -0.024860488687804175 0.56914376632227603 -0.044264387456636772 0.35868966807506164 0.43820331217061576 0.05518742007248105 -0.1528176834132309 -0.089147244859485483 -0.072446548276823453 1.3843451789882495 1.2511547144069355 0.59273666103073608 0 0.58830927796655319 0 0.34325944802811881 0.3997147046795746 -0.1840236978283811 0 -0.064678420878109322 0 1.480384824166733 0.96400171359795084
1.6000000000000001 0.56163765408545141 -0.022957631341329898 0.56850185419381061 -0.043571798661396773 0.36006949100163727 0.43946674991643647 0.06003660280517522 -0.15803335915997721 -0.092284390426535287 -0.071914229893557488 1.4069283236440924 1.2585554492344706 0.59198139608885636 0 0.58737221924493221 0 0.34496071127777272 0.40132729154703217 -0.19098122477136592 0 -0.065424844178756894 0 1.5147355366237436 0.97419480053583429
1.6499999999999999 0.56224758290327936 -0.021229892850849554 0.56787491206392171 -0.042925156629725465 0.36144469727286854 0.44067835395375432 0.064899164532368825 -0.16343624302877965 -0.095383900372853866 -0.071289857124065423 1.4250462074682748 1.2655966528857194 0.59126509460026055 0 0.58647828677314839 0 0.3466043024020754 0.40287000267953776 -0.19796205866630365 0 -0.066125995708965865 0 1.5487774566558143 0.98399225169474491
1.7 0.56292261016744749 -0.019667076134426122 0.56726179717968972 -0.042318739824420089 0.36280127767909315 0.4418439639519367 0.069757785235760567 -0.16888327017340585 -0.098444730695758181 -0.070580709015676507 1.4358651745587157 1.2722864239712441 0.59058467909705403 0 0.5856244840742576 0 0.34819376458958362 0.40434739883112814 -0.20496366949881398 0 -0.066784113785201576 0 1.5825155431091107 0.99341735674461795
1.75 0.56364770306937717 -0.018258872315630885 0.56666146808839768 -0.041748093165086167 0.36412747057676909 0.44296884775787437 0.074668740789554572 -0.1742266012814844 -0.10146968597256642 -0.069793448891471682 1.4365567856993329 1.278632744237078 0.58993737305677074 0 0.58480809371281506 0 0.34973233087799138 0.40576364324247644 -0.2119835833688247 0 -0.067401316761258198 0 1.6159541204112546 1.0024916249342968
1.8 0.56441054314547745 -0.016995334949839225 0.56607273381346368 -0.04120966155782399 0.36541383716647252 0.44405777045801204 0.079758710999215096 -0.17934685995966279 -0.10446463284005819 -0.068932456180248375 1.4246828723910936 1.2846440458371706 0.58932066648077319 0 0.58402664510819424 0 0.35122295796786096 0.40712254460219194 -0.21901938399725365 0 -0.067979609822001463 0 1.6490969654734842 1.0112349460437926
1.8500000000000001 0.56520099772525756 -0.015867181929142118 0.56549416388848084 -0.040700430893669953 0.36665335959776185 0.44511498552644474 0.085207168098289432 -0.1841801807503036 -0.10743714795245456 -0.067998730083186507 1.3984559589506937 1.2903299987848018 0.58873228599157579 0 0.583277886722673 0 0.35266835573753619 0.40842759451751631 -0.22606871416013127 0 -0.068520891476623935 0 1.6819473851009625 1.0196657353146277
1.8999999999999999 0.56601061625152405 -0.014865938211241134 0.56492412364333544 -0.040217632841893385 0.36784149567486141 0.44614419088485519 0.091220231592338441 -0.18873400571207594 -0.1103949447088092 -0.066989498752598006 1.3570289004759777 1.295702189509192 0.58817016877436945 0 0.58255976194473658 0 0.35407101307443367 0.40968200029971069 -0.2331292770033575 0 -0.069026959731018897 0 1.7145082848340905 1.0278010639799326
1.95 0.56683219001596119 -0.013983949292561594 0.56436088552507779 -0.039758540683836406 0.36897614060884992 0.44714848389059414 0.098002394611149193 -0.1930905310671179 -0.11334439728413201 -0.065898484022014869 1.3011274191352153 1.3007745159958821 0.58763243980184199 0 0.58187038810640157 0 0.35543322054092991 0.41088871373642094 -0.24019883720536192 0 -0.069499517930916785 0 1.74678223005081 1.035656776873866
2 0.56765939784415032 -0.01321430376755608 0.56380276989252887 -0.039320358397984659 0.37005747666952243 0.44813033634337412 0.1057312393331048 -0.19739955852384439 -0.11628938338104342 -0.064716656898400046 1.2346484107928088 1.3055632541211137 0.58711739187365708 0 0.58120803816890532 0 0.35675709031269176 0.41205045641472582 -0.24727522196610235 0 -0.069940180276028982 0 1.7787715000799733 1.0432475984612464
2.0499999999999998 0.56848654428499001 -0.012550703397673474 0.56324827994247062 -0.038900188949665154 0.37108771896747095 0.4490915986113862 0.11453827903873237 -0.20186395518689074 -0.11923055326934395 -0.063433276997234916 1.1682755058365946 1.3100868339449716 0.58662346807722143 0 0.5805711246886377 0 0.35804457376047205 0.41316974206950313 -0.25435632180964229 0 -0.070350477011458121 0 1.8104781360060653 1.0505872284964477
2.1000000000000001 0.5693083844414194 -0.011987313439512263 0.5626962089440829 -0.038495060240388214 0.37207078310144759 0.45003353315087558 0.12449716142399032 -0.2067212160692444 -0.12216503599588131 -0.062037021035786968 1.1248133322434914 1.3143654056098222 0.58614924633811083 0 0.57995818573845082 0 0.35929747699065717 0.4142488963583128 -0.26144009119443706 0 -0.070731859306710887 0 1.8419039827837402 1.0576884283975878
2.1499999999999999 0.57012002187777189 -0.011518617581836203 0.56214570997918878 -0.03810198623354065 0.37301190760777869 0.45095687238304233 0.13561902341035423 -0.21222417851812975 -0.12508652795496317 -0.06051704732470721 1.1361406946074575 1.318420283511442 0.58569342577945949 0 0.57936787251134336 0 0.36051747461320055 0.41529007440314181 -0.26852454893078831 0 -0.07108570383528981 0 1.8730507262253155 1.0645630993087241
2.2000000000000002 0.57091686266748853 -0.011139293113052283 0.56159632727386466 -0.037718043755880518 0.37391726357210103 0.45186189350894429 0.14785389547179525 -0.21862315356436166 -0.12798567459261778 -0.058863894876304106 1.216937735673481 1.3222733475739277 0.58525481465182072 0 0.57879893837622864 0 0.36170612196645047 0.41629527638876046 -0.27560777840899531 0 -0.071413317069423221 0 1.9039199253744106 1.0712223527194722
2.25 0.57169460851166454 -0.010844114348876298 0.5610479937581998 -0.037340450174601379 0.37479357857920398 0.45274850250026616 0.16109664487977524 -0.22615089795968579 -0.13085064640063587 -0.057070164249977191 1.3492691971913724 1.3259464622971906 0.58483231963015414 0 0.57825022919082103 0 0.36286486599545498 0.41726636146518481 -0.2826879276447769 0 -0.071715939305305343 0 1.9345130407334969 1.0776765744179819
2.2999999999999998 0.57244927374867172 -0.010627886537390109 0.56050100223946231 -0.036966632073012151 0.37564779505264262 0.45361632036851662 0.1751958902207551 -0.23501111506238662 -0.13366781717556228 -0.055130966045453499 1.5068484968082394 1.329460954673706 0.58442493630398396 0 0.57772067470602262 0 0.3639950549525543 0.41820506016628528 -0.28976320915076048 0 -0.071994748434480199 0 1.9648314587716813 1.0839354824690799
2.3500000000000001 0.57317721395597399 -0.010485408503303296 0.55995595830246925 -0.03659427935965149 0.37648677578327772 0.45446476624744309 0.18996447887247617 -0.24537061135767999 -0.13642246822896809 -0.053044150155716695 1.6728834059310611 1.3328371747974606 0.58403174071145336 0 0.57720928092065538 0 0.36509794706554188 0.41911298552677945 -0.29683189964439205 0 -0.072250863476873303 0 1.9948765131010078 1.0900081798340195
2.3999999999999999 0.57387515697527725 -0.010411459958618278 0.55941372251262067 -0.036221382600233297 0.37731706307882018 0.45529313339534305 0.20519038483833971 -0.25735485633712729 -0.13909946118635952 -0.050810345365773377 1.8392426103377917 1.3360941494579641 0.58365188178879057 0 0.57671512326585728 0 0.36617471829878978 0.41999164305466713 -0.30389233960364537 0 -0.072485347890579241 0 2.024649502674662 1.095903202180966
2.4500000000000002 0.57454023011107402 -0.010400808330257805 0.55887534829333352 -0.035846253720224194 0.37814469291119185 0.45610065568453451 0.22064717940766529 -0.2710464727748943 -0.14168384054772593 -0.048432846743283874 2.0023140282069192 1.3392493293363841 0.58328457462429562 0 0.57623734051565612 0 0.36722646931575864 0.42084243969485802 -0.31094293268251805 0 -0.072699212672938912 0 2.0541517073283573 1.1016285613753805
2.5 0.57516997972374151 -0.010448229763897011 0.55834202040358938 -0.035467531710256607 0.37897506175364587 0.45688656337153044 0.23610350453191903 -0.28648608596670133 -0.14416134329852678 -0.0459173899182568 2.1605484083159028 1.3423184240698758 0.58292909442088459 0 0.57577512933472341 0 0.36825423173688876 0.42166669190160461 -0.31798214499856597 0 -0.072893419266755549 0 2.0833844009566134 1.107191785086125
2.5499999999999998 0.57576238137975955 -0.010548539334266908 0.55781499751807195 -0.035084175761853541 0.37981284134887178 0.4576501278937567 0.25133121458129803 -0.30367494755040364 -0.1465188057300133 -0.043271848974121334 2.3133249964373004 1.3453153156901991 0.58258477108393392 0 0.57532773938656157 0 0.36925897377453659 0.42246563292192069 -0.32500850430474609 0 -0.073068882284749656 0 2.1123488625884805 1.1125999528957489
2.6000000000000001 0.57631584014651138 -0.010696626173806094 0.55729556115641177 -0.034695448556750677 0.38066193521567893 0.45839069612533434 0.26611203785510601 -0.32257879060936562 -0.14874446717101014 -0.040505890018026895 2.4604497619348442 1.3482520390658153 0.58225098436202061 0 0.57489446893575435 0 0.37024160531603384 0.42324041937899526 -0.33202059905763887 0 -0.073226472064579121 0 2.141046385602229 1.1178597292613586
2.6499999999999999 0.57682918159066354 -0.010887490043094491 0.55678497218077627 -0.0343008923952315 0.38152547005541682 0.4591077149789774 0.28024274585596037 -0.34313244350332001 -0.15082817687877656 -0.037630606839638141 2.601929937655771 1.3511388173962451 0.58192715947744389 0 0.57447466088675825 0 0.37120298251693723 0.42399213723324741 -0.33901707739378417 0 -0.073367017065970819 0 2.1694782852955803 1.1229773936351941
2.7000000000000002 0.57730163464055406 -0.011116276688201946 0.55628443529210858 -0.033900300608856911 0.38240581514937716 0.45980074750605554 0.29353891180631886 -0.36524481289390393 -0.15276151439458635 -0.03465815926315436 2.737869468167609 1.3539841410777549 0.58161276319139599 0 0.57406769920923051 0 0.37214391195867141 0.42472180718902264 -0.34599664602540975 0 -0.073491306120747182 0 2.1976459050069663 1.1279588680209383
2.75 0.57773280778926195 -0.01137831008943359 0.55579507138542672 -0.033493686357813843 0.38330462316815661 0.46046948176600927 0.30583739804057802 -0.38880393025705823 -0.15453783578992386 -0.031601429373766469 2.8684188853951467 1.3567948790595161 0.58130730025551525 0 0.57367300570634294 0 0.37306515441810961 0.42543038960650237 -0.35295806906628691 0 -0.073600090545791724 0 2.2255506209639653 1.1328097422124532
2.7999999999999998 0.57812266022315462 -0.011669120364848332 0.55531789724104519 -0.033081250530029069 0.38422288640089236 0.46111373374883352 0.31699774278321091 -0.41368183388356183 -0.15615225892276174 -0.028473706041088134 2.9937505339612192 1.3595764129157601 0.58101031020748728 0 0.57329003708805604 0 0.37396742829077989 0.4261187889711851 -0.35990016679787135 0 -0.073694086128294464 0 2.2531938460174223 1.1375352969356129
2.8500000000000001 0.57847146942549588 -0.011984466635606881 0.55485381179471882 -0.032663350081634596 0.38516100314656271 0.46173344557392693 0.32690262770557688 -0.43973912632858425 -0.15760160052669672 -0.025288404184915458 3.1140459937943157 1.3623327851190727 0.58072136447347888 0 0.57291828231606379 0 0.37485141270442091 0.42678785796709551 -0.36682181438524775 0 -0.073773974991948904 0 2.2805770324035506 1.1421405250907908
2.8999999999999999 0.57877979667790735 -0.012320354588915604 0.55440358811050305 -0.032240467812095365 0.38611884980837347 0.46232868008199141 0.33545760466939079 -0.46682910407448946 -0.15888427702009394 -0.022058822042112191 3.2294895420872325 1.365066854308657 0.58044006374464863 0 0.57255726019123465 0 0.37571775035516963 0.42743840119434556 -0.37372194055176527 0 -0.073840407352146975 0 2.3077016736616107 1.1466301512730566
2.9500000000000002 0.57904845170352204 -0.012673048797040939 0.55396787014472215 -0.031813184265529405 0.38709585503545296 0.46289961280472253 0.34259024810260763 -0.49480140182627408 -0.16000017961754531 -0.018797937242908711 3.3402646791734982 1.3677804516341969 0.58016603559882529 0 0.57220651715788984 0 0.37656705009497399 0.42807117856706095 -0.38059952622060261 0 -0.073894003167630937 0 2.3345693058213208 1.1510086497289103
3 0.57927845749342688 -0.013039080081060325 0.55354717341226112 -0.031382152197275477 0.38809107302162277 0.46344652215497278 0.34824888224752909 -0.52350512920079928 -0.16095053285021971 -0.015518240702685945 3.4465522411120477 1.3704745334728219 0.57989893234182666 0 0.57186562530233465 0 0.37739988929541746 0.42868690842350554 -0.38745360313085792 0 -0.073935353695515044 0 2.3611815079619385 1.1552802608921757
3.0499999999999998 0.579471016152589 -0.013415248360817042 0.55314188872707137 -0.03094807384100556 0.38910325377120258 0.46396977853875199 0.35240101280949221 -0.55279150385572173 -0.16173774409448119 -0.012231606080647951 3.5485293490962238 1.3731493269319561 0.57963842904580565 0 0.57153418052570892 0 0.37821681601037399 0.42928627037667511 -0.39428325243513918 0 -0.073965022956082718 0 2.3875399022338719 1.1594490066272598
3.1000000000000001 0.57962747640617862 -0.013798621522952258 0.55275228827172918 -0.030511681052942028 0.39013090876058426 0.4644698329569521 0.35503157224155379 -0.5825160037433178 -0.16236525026229878 -0.0089491917486247945 3.6463688083753092 1.3758044655449899 0.57938422176459381 0 0.57121180087353629 0 0.37901835095729475 0.42986990793047941 -0.40108760328501991 0 -0.073983549113294744 0 2.4136461534236391 1.1635187042951447
3.1499999999999999 0.57974930323014384 -0.014186530880764407 0.55237853334457099 -0.030073718290667833 0.39117237095396989 0.46494720554347185 0.35614106831023978 -0.61254007356976659 -0.16283736647976055 -0.0056813717575816 3.7402387541258273 1.3784391134297125 0.57913602590824709 0 0.57089812500636372 0 0.37980498933479989 0.43043843088389683 -0.40786583141014521 0 -0.073991445776509471 0 2.4395019681338841 1.1674929797460296
3.2000000000000002 0.57983804991526477 -0.014576563805156184 0.55202068322917086 -0.0296349282986643 0.39222584857155129 0.46540247437962401 0.35574370749759787 -0.6427324279884512 -0.16315914040250534 -0.0024376921030666273 3.8303024374703618 1.3810520769087469 0.57889357476097436 0 0.57059281079764179 0 0.38057720249226917 0.43099241754304091 -0.41461715769622093 0 -0.073989203228514572 0 2.4651090936419626 1.1713752793323402
3.25 0.57989533274322824 -0.014966554085394972 0.5516787047241456 -0.029196040315156969 0.39328947236228512 0.4658362648331742 0.35386554864534886 -0.67296999770001609 -0.16333621480147978 0.00077315139708729764 3.9167180950701721 1.3836419031901175 0.57865661812835933 0 0.5702955340465361 0 0.38133543946545084 0.43153241675897425 -0.42134084676658956 0 -0.073977289584599717 0 2.490469316493197 1.1751688810266929
3.2999999999999998 0.57992280834620524 -0.015354570540266092 0.55135248195795339 -0.028757760579565743 0.39436133640826299 0.46624923959373676 0.35054272822294835 -0.70313856544592701 -0.16337470019873054 0.0039433171475893982 3.9996388722261274 1.3862069661823773 0.57842492110131138 0 0.57000598729470564 0 0.38208012839059968 0.43205894980722193 -0.42803620557160743 0 -0.07395615188705762 0 2.5155844608782205 1.1788769047212608
3.3500000000000001 0.57992215373641487 -0.015738904351189863 0.55104182619145825 -0.028320764901932239 0.39543953269259546 0.46664208951356345 0.34581978671346031 -0.73313313767083377 -0.16328105863228115 0.007065807033232608 4.0792127834052971 1.3887455398832915 0.57819826292552612 0 0.5697238787372727 0 0.3828116778083403 0.43257251212327263 -0.43470258198956874 0 -0.073926217139186262 0 2.5404563868378469 1.1825023217776924
3.3999999999999999 0.57989504892704591 -0.016118055534179433 0.55074648537963533 -0.027885693050905051 0.396522179807407 0.46701552531274515 0.339748115756623 -0.762858095040719 -0.16306199906793487 0.010134443878978916 4.1555827014235902 1.3912558600468334 0.57797643596642212 0 0.56944893121924778 0 0.38353047786728506 0.43307357490691334 -0.44133936344249436 0 -0.073887893282575154 0 2.5650869883335075 1.1860479638902039
3.4500000000000002 0.5798431620181177 -0.016490718911040456 0.55046615332274407 -0.027453144721654114 0.39760744627303785 0.46737027016881649 0.33238453769667453 -0.79222716154814565 -0.16272438453799437 0.01314383977442396 4.228886370268035 1.3937361750139998 0.5777592447605705 0 0.56918088130959477 0 0.3842369014364142 0.4335625866069131 -0.44794597552970145 0 -0.073841570121190719 0 2.5894781912164819 1.1895165313186118
3.5 0.5797681365877797 -0.016855769884759824 0.55020047828692664 -0.027023676856566637 0.39869356899339681 0.46770705318127143 0.3237900228473034 -0.82116322800361619 -0.16227515075549068 0.016089357589652915 4.2992564384062621 1.3961847867026447 0.57754650514556405 0 0.56891947844593049 0 0.38493130513429064 0.43403997429645813 -0.45452188068169214 0 -0.073787620195529438 0 2.6136319511248263 1.1929106005428134
3.5499999999999998 0.57967158120864803 -0.017212250271506881 0.54994907101519108 -0.026597802107439051 0.39977886739428192 0.46802660367994575 0.31402854488900217 -0.84959806159415419 -0.16172123571099123 0.018967067682631556 4.3668205103085498 1.3986000828035134 0.57733804346109963 0 0.56866448414357351 0 0.38561403028239 0.43450614494867734 -0.46106657683656577 0 -0.073726399609880283 0 2.6375502513330522 1.1962326313855085
3.6000000000000001 0.57955506089770059 -0.017559354393316309 0.54971151208294733 -0.026175988246317738 0.4008617537891993 0.46832964633119317 0.30316607113937133 -0.87747192909667648 -0.16106951959188215 0.021773701489383224 4.4317012142882151 1.4009805612362969 0.57713369581477425 0 0.56841567126328796 0 0.38628540378911164 0.43496148662073081 -0.46757959614083616 0 -0.073658248815528127 0 2.6612351005761785 1.1994849736457065
3.6499999999999999 0.5794200903049157 -0.017896415592019384 0.54948735857861997 -0.025758658351784727 0.40194074049732365 0.46861689698603504 0.29126968178146162 -0.90473315740958915 -0.16032677425712322 0.024506603403571348 4.4940162849115248 1.4033248478918701 0.57693330740675486 0 0.56817282333263819 0 0.38694573897036172 0.43540636955407569 -0.47406050367624891 0 -0.073583493352536167 0 2.6846885308666999 1.20266987328174
3.7000000000000002 0.57926812844840636 -0.018222893286623822 0.54927615011029129 -0.02534619161732158 0.40301444420625193 0.46888905920887691 0.27840681031423559 -0.93133765140563629 -0.15949962144144958 0.02716368209517403 4.5538786582769903 1.4056317086344203 0.57673673190805608 0 0.56793573391636909 0 0.38759533631206916 0.43584114719782974 -0.48050889621393378 0 -0.073502444552567159 0 2.7079125953203262 1.2057894781790663
3.75 0.57910057481073363 -0.018538360663117821 0.5490774141547482 -0.024938924647687554 0.40408158803262267 0.46914682142293129 0.26464459633881976 -0.95724838576784155 -0.15859449884113647 0.029743362190055897 4.6113965784859126 1.4079000564680362 0.57654383088767902 0 0.56770420603166938 0 0.38823448417945228 0.4362661571615008 -0.48692440099697637 0 -0.073415400205037701 0 2.730909366003913 1.2088458435350307
3.7999999999999998 0.57891876662106567 -0.018842493057384824 0.54889067077652165 -0.024537153127532324 0.40514100168998629 0.469390854608566 0.25004934117239341 -0.9824348844749744 -0.15761763323969363 0.032244537033235071 4.6666737136542293 1.4101289546930347 0.57635447328432776 0 0.56747805160457943 0 0.38886345947742407 0.43668172210276407 -0.49330667455229027 0 -0.073322645188747454 0 2.7536809318168856 1.2118409368899559
3.8500000000000001 0.57872397715986834 -0.019135057068222792 0.54871543675230561 -0.024141133763407353 0.40619162012811011 0.46962181049247259 0.23468605656738847 -1.0068726989588646 -0.15657501985869041 0.034666523087319323 4.7198092798630524 1.4123176167931077 0.57616853491883335 0 0.56725709096415822 0 0.38948252826608371 0.43708815055543448 -0.49965540153245663 0 -0.073224452070984228 0 2.7762293964155651 1.2147766428314
3.8999999999999999 0.57851741493597186 -0.019415900417965842 0.54855122914114618 -0.023751086415781872 0.40723248096334197 0.46984032016857974 0.21861809690604367 -1.0305428936538472 -0.15547240716018113 0.037009016372066258 4.7708981715142125 1.4144654037092852 0.57598589804378153 0 0.56704115237133845 0 0.39009194633491634 0.43748573770235588 -0.50597029358803536 0 -0.073121081675974656 0 2.7985568761881576 1.2176547673961144
3.9500000000000002 0.57830022359957189 -0.019684942562443124 0.54839756834360243 -0.023367196351527113 0.40826272097685318 0.47004699309538911 0.20190686555598034 -1.0534315456798036 -0.15431528637796948 0.039272051229052481 4.8200310966455122 1.4165718190737391 0.57580645092717553 0 0.5668300715796879 0 0.39069195973895121 0.43787476609745551 -0.51225108827068089 0 -0.073012783624429561 0 2.8206654982866981 1.2204770421921727
4 0.57807348246842372 -0.019942166039542238 0.54825398069417863 -0.022989616559618408 0.40928157191773884 0.47024241641864145 0.1846115865438436 -1.0755292637195968 -0.15310888511133461 0.041455961594575381 4.8672947158634612 1.4186365028976522 0.57563008746725786 0 0.56662369142554514 0 0.39128280529987874 0.43825550634088756 -0.51849754796725622 0 -0.072899796845821041 0 2.8425573987209551 1.2232451282618459
4.0499999999999998 0.57783820755785553 -0.020187608536006083 0.54812000063110411 -0.022618470083568865 0.41028835581134077 0.47042715457273337 0.16678913327736242 -1.0968307297411715 -0.15185816437382643 0.043561344881679703 4.9127717836645752 1.4206592241341705 0.57545670683588923 0 0.56642186144523343 0 0.3918647110748103 0.43862821771079802 -0.5247094588650163 0 -0.072782350064923645 0 2.8642347205182221 1.2259606197041089
4.0999999999999996 0.57759535301798715 -0.020421355644886435 0.54799517248637031 -0.022253852333445536 0.41128247994024586 0.47060174911875696 0.14849390667919324 -1.1173342660447803 -0.15056781854906895 0.045589028506197123 4.9565412910347701 1.4226398724706624 0.57528621314811068 0 0.56622443751725215 0 0.3924378967951842 0.43899314875498396 -0.530886629947804 0 -0.072660662264055861 0 2.885699611951877 1.2286250470740838
4.1500000000000004 0.57734581289350084 -0.020643534280900044 0.54787905193705033 -0.021895833348331267 0.41226343163615631 0.47076671878148141 0.1297777557561913 -1.1370414291577993 -0.14924227776351062 0.047540039039642774 4.9986786083364114 1.4245784496444436 0.57511851515574497 0 0.56603128152754223 0 0.39300257427804225 0.43935053784539801 -0.53702889202311943 0 -0.072534943122368481 0 2.9069542248408227 1.2312398805753537
4.2000000000000002 0.57709042313240089 -0.020854306717453107 0.547771207156597 -0.021544459986918542 0.41323077299514027 0.47092255965178714 0.11068993429082555 -1.1559566313256531 -0.14788571224156954 0.049415573931642358 5.0392556276107339 1.4264750605229193 0.57495352596307481 0 0.56584226105607704 0 0.39355894781176498 0.43970061369823954 -0.54313609677981878 0 -0.072405393433442308 0 2.9280007129211243 1.2338065330597601
4.25 0.57682996378033069 -0.021053865206998579 0.54767121970217925 -0.021199758029660502 0.41418413560651074 0.471069745525029 0.091277087989516614 -1.1740867897316418 -0.14650203826083932 0.051216975714378866 5.078340903537331 1.4283299041424684 0.57479116276281839 0 0.56565724908319115 0 0.39410721451814146 0.4400435958621059 -0.54920811587613094 0 -0.072272205502381059 0 2.9488412302905678 1.2363263628481553
4.2999999999999998 0.57656516130619762 -0.021242427145404464 0.54757868517133101 -0.020861734180703216 0.4151232153664498 0.47120872834946875 0.0715832670430947 -1.1914410030973304 -0.14509492537347671 0.052945708579670646 5.1159997924003004 1.4301432648600323 0.57463134659077919 0 0.56547612371418632 0 0.39464756469249551 0.44037969517651054 -0.55524484005760943 0 -0.072135563523512095 0 2.9694779299263021 1.2388006763845065
4.3499999999999996 0.57629669101309688 -0.021420230740912403 0.54749321365835701 -0.020530377961782125 0.41604776743125371 0.47133993876227609 0.051649959638926782 -1.2080302549474922 -0.14366780460433226 0.054603337204252311 5.1522945885114151 1.4319155037368025 0.57447400209768817 0 0.56529876792088407 0 0.3951801821234579 0.44070911420285686 -0.56124617830457846 0 -0.071995643939740839 0 2.9899129622752669 1.2412307307347776
4.4000000000000004 0.57602517949585763 -0.021587531148845478 0.54741443003812773 -0.020205663493500833 0.41695760135136345 0.47146378669365335 0.031516142507436062 -1.2238671425504655 -0.14222387737673819 0.056191507689340503 5.1872846576334304 1.4336470502441017 0.57431905733688748 0 0.56512506929890061 0 0.3957052443938357 0.44103204762980203 -0.56721205700858157 0 -0.071852615784541995 0 3.0101484739167317 1.2436177359411265
4.4500000000000002 0.57575120711302386 -0.021744597034332062 0.5473419741021891 -0.01988755116202719 0.41785257641594253 0.47158066202235643 0.011218345085000374 -1.2389656303498682 -0.1407661249531921 0.057711930475536632 5.2210265670311706 1.4353383943569653 0.57416644356661983 0 0.56495491983952417 0 0.39622292316391589 0.44134868265478755 -0.57314241917730047 0 -0.071706641007512048 0 3.0301866062959126 1.2459628572411507
4.5 0.57547531044676214 -0.021891707526797321 0.54727550056951402 -0.019575989171321258 0.41873259722834555 0.4716909352683526 -0.0092092756701614934 -1.253340826572523 -0.13929731821061767 0.059166365092611153 5.253574211854227 1.4369900790805572 0.57401609506579787 0 0.5647882157151648 0 0.39673338443841011 0.44165919934336795 -0.57903722366737598 0 -0.071557874784352687 0 3.0500294945273985 1.2482672171611695
4.5499999999999998 0.57519798472915751 -0.022029149531727132 0.54721467899179344 -0.019270914982637551 0.41959760952509889 0.471794958310507 -0.029734852361955538 -1.2670087816179858 -0.13782002759865492 0.060556606604940895 5.2849789376230802 1.4386026934378049 0.57386794896221649 0 0.56462485707742704 0 0.39723678881819574 0.44196377096785944 -0.58489644444452926 0 -0.071406465812104483 0 3.0696792662668457 1.2505318974918505
4.5999999999999996 0.57491968621764855 -0.022157215367141592 0.54715919357089504 -0.018972256644299967 0.42044759624481592 0.4718930651191145 -0.050328718325027721 -1.2799863067968018 -0.13633663315478334 0.06188447361668109 5.3152896586506984 1.4401768659331089 0.57372194507226604 0 0.56446474786693945 0 0.39773329173787059 0.44226256432667677 -0.59072006987036485 0 -0.071252556590401389 0 3.0891380406492646 1.252757941153869
4.6500000000000004 0.57464083450605474 -0.022276200694243766 0.54710874290403455 -0.018679934015673923 0.42128257384850049 0.47198557249474055 -0.07096331473503896 -1.2922908119787231 -0.13484933447227779 0.063151797705597923 5.3445529722844158 1.4417132584961423 0.57357802575127803 0 0.56430779563413402 0 0.39822304369008366 0.44255574004566278 -0.59650810201521176 0 -0.071096283689473114 0 3.1084079272920331 1.2549463539607253
4.7000000000000002 0.57436181476081261 -0.02238640271378475 0.54706303967028513 -0.01839385988993994 0.42210258888879582 0.47207278080634635 -0.091613095227473837 -1.3039401607312533 -0.13336016053631849 0.064360414160429438 5.3728132688988026 1.4432125609012536 0.57343613575371022 0 0.56415391137023918 0 0.3987061904375247 0.44284345286258381 -0.60226055599634465 0 -0.070937778005580529 0 3.1274910253606811 1.2570981062853068
4.75 0.57408297987472379 -0.02248811860175353 0.54702181027032748 -0.018113941020723036 0.42290771482275047 0.47215497472287887 -0.11225442933643015 -1.3149525415669283 -0.13187097936030329 0.065512153903313941 5.4001128376098215 1.4446754856514432 0.57329622210243902 0 0.56400300934780134 0 0.3991828732133948 0.44312585189589937 -0.6079774593409264 0 -0.070777165004528839 0 3.1463894226954046 1.2592141346363199
4.7999999999999998 0.57380465253278978 -0.02258164416003473 0.54698479442976544 -0.017840079057920059 0.42369804906040803 0.47223242393365322 -0.13286550584123047 -1.3253463539696591 -0.13038350736879778 0.0666088364859449 5.4264919677143171 1.446102763310958 0.57315823396649501 0 0.56385500697010826 0 0.39965322891108745 0.44340308089880648 -0.61365885137298981 0 -0.070614564953869322 0 3.165105194996189 1.2612953431502594
4.8499999999999996 0.57352712718661003 -0.022667272659640584 0.54695174477493491 -0.017572171398205039 0.42447371023988195 0.47230538385376991 -0.15342623691387711 -1.3351401079321394 -0.12889931848587829 0.067652264055445666 5.4519890458874114 1.4474951382669885 0.57302212254661888 0 0.56370982462892893 0 0.40011739026381093 0.44367527849951188 -0.61930478262378763 0 -0.070450093144363179 0 3.1836404050644012 1.2633426050041903
4.9000000000000004 0.57325067193539525 -0.022745293856009114 0.54692242638887278 -0.017310111955725467 0.42523483571845594 0.47237409631161836 -0.17391816379154118 -1.3443523358044749 -0.12741985289808924 0.068644216193331872 5.4766406491942821 1.4488533648985082 0.57288784096807965 0 0.56356738557003205 0 0.40057548601476045 0.44394257842860702 -0.62491531426483149 0 -0.070283860101251761 0 3.2019971020986713 1.2653567637542364
4.9500000000000002 0.57297553031295667 -0.022815993157647294 0.546896616353998 -0.017053791858444925 0.42598157926848829 0.47243879021621393 -0.19432436455264901 -1.3530015153261195 -0.12594642547009366 0.06958644553820599 5.5004816339923845 1.4501782041287319 0.57275534418022778 0 0.56342761576598599 0 0.40102764107846273 0.44420510973433575 -0.6304905175629445 0 -0.070115971785844375 0 3.220177321042891 1.2673386346043243
5 0.57270192298108713 -0.022879650931081099 0.5468741032870682 -0.016803100075464445 0.42671410896652123 0.47249968220268457 -0.21462936445019057 -1.3611060027868769 -0.12448023379852187 0.070480674109905869 5.5235452208162723 1.4514704203368509 0.57262458886230916 0 0.56329044379577697 0 0.40147397669383073 0.44446299698652397 -0.63603047335665519 0 -0.06994652978790962 0 3.2381830819841588 1.2692890056094241


==> mixed-signature-decade.dat <==
G root_sd rootOsd parent_mean aligned_mean opposed_mean parent_relative_sd aligned_relative_sd opposed_relative_sd branch_mean leaf11_mean leaf12_mean
0.1 0.129148743831434 0.262008954564793 0.971623713904452 0.840812244715299 0.119044882024863 0.129167118029882 0.171307713541548 1.05114363336991 -0.355064080740585 -3.72906567196959 7.31764903734387
0.15 0.177323354963086 0.345806942275937 0.963334694279312 0.814186034955674 0.122638044403324 0.140472395945999 0.193628613970822 1.09710531683409 -0.305506714612479 -3.72860538930012 7.2927335286908
0.2 0.226575217297021 0.41905519883715 0.955131370911321 0.793253501770556 0.126152221242099 0.150891317967983 0.212224702144339 1.13217952008691 -0.261985570399991 -3.72294420966198 7.26427169643731
0.25 0.277805672402752 0.491190175536008 0.946948956114476 0.775823968898311 0.129660994705147 0.160798046430054 0.228339469796383 1.15964131423565 -0.222685216486877 -3.71345040137948 7.232848722886
0.3 0.331509392082566 0.535298106500683 0.938755719401243 0.760797023994301 0.133202729121152 0.170375666435636 0.242648614591415 1.18121080932072 -0.186790234561813 -3.70079906707266 7.19868548875292
0.35 0.388041377338791 0.610601411208243 0.930533131855985 0.747532758693148 0.136801926639632 0.179726550506995 0.255565799292949 1.19792641972663 -0.153917471889169 -3.68535546058114 7.16182144235538
0.4 0.447744139686297 0.642727836647817 0.922268726381656 0.735623554242765 0.140478094522759 0.188911800725261 0.267363727252566 1.21046316300363 -0.123916454926983 -3.66730804652606 7.12216377550822
0.45 0.5110768940298 0.702803561454673 0.913952699404743 0.724793366479194 0.144253054684891 0.197967606908467 0.278230617919936 1.21927315394691 -0.0967925441205156 -3.64671054305768 7.07947090205492
0.5 0.578763419494813 0.771209074701259 0.905575599674851 0.71484737900775 0.148161221210853 0.20691183784756 0.2882990837568 1.22465741020554 -0.0726866740449369 -3.62347584820715 7.03328345145071
0.55 0.6518692300179 0.819086881800406 0.89712613602074 0.705644546736285 0.152262973398499 0.215746330285089 0.297661869265051 1.22680626080686 -0.0518838647921857 -3.59734899368631 6.98283117133846
0.6 0.731690540430917 0.852517048233259 0.888588767394704 0.697081311612099 0.156656770505863 0.224458748032961 0.306381645004575 1.22582229337246 -0.0348264540824862 -3.5678911777068 6.92697186963049
0.65 0.819431421045494 0.886925843909495 0.879940971045304 0.689080728753956 0.161484295294129 0.233027053206178 0.314498973968292 1.22173443976895 -0.0221084608500424 -3.53450134112959 6.86421604987792
0.7 0.915779352608917 0.927686041442659 0.871150462422818 0.681584141890722 0.16692521760864 0.241427617324037 0.322040381739765 1.21451011272772 -0.0144348488691503 -3.49648347036029 6.79285707707746
0.75 1.02055328991435 0.974323156997086 0.862173564268266 0.674544422439564 0.17318143756447 0.249645028882932 0.329026573225231 1.20407027101982 -0.0125414729850002 -3.45315059093654 6.71119023607569
0.8 1.13255729867051 1.02681744476298 0.852956925239216 0.667920976987973 0.180452775083472 0.257679342289568 0.335479597845613 1.19031320523645 -0.0170833008101499 -3.4039486846417 6.61778407716608
0.85 1.24967431068643 1.07879954038685 0.843444696868556 0.661677079748556 0.188907260097039 0.265546544658176 0.341427514681111 1.17315570863724 -0.0285083636299265 -3.34858211731402 6.51176010463863
0.9 1.36914814411509 1.13280626948213 0.833591367969593 0.655779629802723 0.198650607118369 0.273270785207705 0.346905766539757 1.15259652263866 -0.0469426157514985 -3.28711997816174 6.3930310322739
0.95 1.48796170261835 1.18646404384562 0.823377412134137 0.650200596404341 0.209701158284831 0.280871022715394 0.351955553214915 1.12879094581539 -0.0721142541277382 -3.22005961164014 6.26244323382546
1 1.60321851373491 1.23755994610462 0.812822572500134 0.644918812771337 0.221977072716633 0.2883477748261 0.356620397824447 1.10210672563916 -0.103340948650992 -3.14832584998 6.12177726702291
1.1 1.81383790784183 1.33393651342552 0.790990467678225 0.635200091931523 0.249417264065112 0.30280500645719 0.364959517814438 1.04260500351564 -0.179586095119553 -2.99617281631883 5.82093108964585
1.25 2.06281740120202 1.45809774643995 0.758341979598047 0.622690534642769 0.293544963828036 0.322341396522521 0.375477149542024 0.949598612045115 -0.308852911403297 -2.76866258588379 5.36686013779861
1.4 2.23387263212851 1.56436555132941 0.728843245465237 0.612605606862323 0.334972017740429 0.33806044373678 0.384127945488821 0.866450319253773 -0.430566724662815 -2.56927859820131 4.96599650835606
1.55 2.34881418939545 1.6580815625705 0.70426908693897 0.604679926933536 0.369996333960149 0.3497625306998 0.391306387372388 0.799248693159746 -0.531485371458571 -2.40970234929498 4.64325466417991
1.7 2.42968989030117 1.74248758700248 0.684644775737955 0.598488338131902 0.398132024032544 0.358191735793687 0.397319535954968 0.747028192712159 -0.610669951594179 -2.28728959346891 4.39412334850142
1.85 2.49159218885658 1.82066087471723 0.669190028703133 0.593606548997291 0.420342405624581 0.364281013466426 0.402417756651809 0.70670555245272 -0.671901704837537 -2.19451871878135 4.20395293442353
2 2.54337938840017 1.88408471183661 0.65699036834674 0.589691292250484 0.437883842020467 0.368789279435872 0.406797665807792 0.675297677292003 -0.719534069566946 -2.12394287320768 4.05807992212848
2.15 2.5899072361141 1.94786339272743 0.647259259143788 0.586489327975735 0.451862951572373 0.37224577333944 0.41060872637746 0.650474796556467 -0.757153939407697 -2.06964836048455 3.94482590501558
2.3 2.63375175632106 2.02518164047611 0.639389051564206 0.583820290535905 0.463142574611573 0.374998046912527 0.4139631490586 0.630537945364088 -0.787419935497309 -2.02729109720748 3.85560089294116
2.45 2.67625121806145 2.06361958770124 0.632929072126095 0.581556569158164 0.472366238185259 0.377270209333273 0.416945367429424 0.614271499298217 -0.812233180863424 -1.99376248283012 3.78425010279402
2.6 2.71808430671418 2.13900022432751 0.627549128293205 0.579607188754561 0.480007710565146 0.379207070601323 0.419619588272669 0.600804454550133 -0.832943569667354 -1.96684612250604 3.72637745933658
2.75 2.75958103396314 2.20384145614743 0.623006981331847 0.577906346702495 0.486416257680624 0.380903350627008 0.422035348869467 0.589506324636147 -0.850515391713751 -1.94495113988988 3.67881973124746
2.9 2.80088846549287 2.21262488493172 0.619123513481868 0.576405610593426 0.49185145419329 0.382422082735037 0.424231476486208 0.579914365366316 -0.865645812501211 -1.92692261809482 3.63927304751018
3.05 2.84205906555246 2.31702626824858 0.615764822479459 0.575068674647418 0.496508376124907 0.383806044682796 0.42623888371766 0.571683814540662 -0.87884625961434 -1.9119110082348 3.60603584920633
3.2 2.88309787602669 2.38829380624985 0.612829578149258 0.573867828184502 0.500535440606493 0.385084872248162 0.428082548004934 0.564553938079685 -0.890497702364393 -1.89928283010764 3.57783325701858
3.35 2.92398768579823 2.37635941778305 0.610240134344981 0.572781554353209 0.504046983472763 0.386279529835081 0.429782926835822 0.558324696683917 -0.900888278914904 -1.88855938698598 3.55369658929498
3.5 2.96470235059211 2.41297343428712 0.60793625760919 0.571792875623146 0.507132162783963 0.387405158943753 0.431356982549961 0.552840528134708 -0.910239129616607 -1.8793743268792 3.53287993225754
3.65 3.00521369683481 2.53173782113799 0.605870667153452 0.570888196644401 0.509861313800819 0.388472921462646 0.432818935126812 0.547978925868207 -0.91872234282861 -1.87144391501126 3.51480167372139
3.8 3.04549494415984 2.62559679441853 0.604005831230648 0.570056482282513 0.512290531923761 0.389491211894033 0.434180823354355 0.543642284019987 -0.926473586158346 -1.86454594822234 3.49900299622534
3.95 3.08552224636642 2.64073895207417 0.602311640739665 0.569288664616427 0.514465014894382 0.390466467526988 0.43545292926591 0.539751994627964 -0.933601118242011 -1.85850460767021 3.48511801947334
4.1 3.1252752292628 2.61528785434648 0.600763700836376 0.568577208604698 0.516421528125734 0.391403718524505 0.436644103664936 0.536244118071668 -0.940192305200241 -1.85317944070988 3.47285204303723
4.25 3.16473700953093 2.62722939727207 0.59934206235794 0.567915789313214 0.518190243812269 0.392306967175776 0.437762019097658 0.533066167047975 -0.946318394595818 -1.84845724935438 3.46196549299119
4.4 3.20389396107812 2.71362809658228 0.598030269583973 0.567299048713095 0.519796127935713 0.393179453248526 0.43881336887831 0.530174688932093 -0.952038056852082 -1.84424604976809 3.45226193571814
4.55 3.24273537424945 2.83771084589928 0.596814637967261 0.566722410025003 0.521259997298063 0.394023842296021 0.439804025470008 0.527533427721656 -0.957400043789375 -1.84047052501921 3.44357902739138
4.7 3.28125308560156 2.94445599733501 0.595683700814891 0.566181934241535 0.522599333135833 0.394842361119551 0.440739167858048 0.525111911745361 -0.962445206991689 -1.83706856682632 3.43578160740745
4.85 3.31944111810591 3.00427861968827 0.594627781366264 0.565674207960609 0.52382891330162 0.395636896500205 0.441623384986143 0.522884357680833 -0.9672080465412 -1.83398862014239 3.4287563751734
5 3.35729535061512 3.01488980326155 0.593638658862673 0.56519625474639 0.524961307867271 0.396409068073431 0.442460760507713 0.520828812080544 -0.971717911373009 -1.83118762573809 3.42240774871393
5.16923044107319 3.39959872295493 2.98888724061986 0.592594162634433 0.564689514960652 0.526135605318974 0.397255140183702 0.44335380728259 0.518692810789639 -0.976533575766172 -1.82831737730596 3.41595644241463
5.34418867058355 3.44288203190879 2.96120819677891 0.591585191536832 0.564198498522732 0.527247924961053 0.398103669731534 0.444224226062682 0.516665134819644 -0.981239996342365 -1.82562890990778 3.40997943841937
5.52506855176379 3.48714741600803 2.97834680120437 0.590609379060183 0.56372268815822 0.528302095821892 0.398954719764564 0.445072411358824 0.514739222922643 -0.985845130355349 -1.82310581943861 3.40444464546384
5.71207050935871 3.53239680278353 3.06481005874141 0.589664560585881 0.563261597667396 0.529301667042398 0.399808302313663 0.445898752914167 0.512908991263904 -0.990356218256114 -1.8207330717458 3.39932244833824
5.9054017517067 3.57863189215483 3.20408470567788 0.588748755686038 0.562814768367107 0.530249931314882 0.400664385458435 0.446703636745557 0.511168793020571 -0.994779851694443 -1.81849688710276 3.39458549029202
6.10527650033784 3.625854132003 3.35687008175137 0.587860152030045 0.562381765976599 0.531149946194879 0.401522899445804 0.447487445981574 0.50951338176723 -0.999122034446503 -1.81638463529 3.39020847633936
6.31191622734303 3.67406468697106 3.48827572342674 0.586997090751222 0.561962177896302 0.532004553480751 0.402383741992539 0.448250561521651 0.50793787827518 -1.00338823703006 -1.81438474024066 3.38616799535083
6.52554990077709 3.72326440132884 3.57797695712933 0.586158053138443 0.561555610833877 0.532816396840197 0.403246782884087 0.448993362538633 0.506437740388228 -1.00758344568835 -1.81248659331038 3.38244235902651
6.74641423836782 3.7734537565684 3.61928189522336 0.58534164852894 0.561161688736607 0.533587937847632 0.404111867966202 0.449716226845208 0.505008735671074 -1.01171220635022 -1.81068047432433 3.3790114560386
6.97475396981211 3.8246328242556 3.61666048654359 0.584546603289341 0.560780050993643 0.534321470581942 0.40497882261214 0.450419531142727 0.503646916556574 -1.01577866410826 -1.80895747964055 3.37585661980735
7 3.83024770646325 3.61425509561638 0.584461538096439 0.560739349560651 0.534398898663082 0.405073032680219 0.45049471197585 0.5035029788364 -1.0162164816328 -1.80877510296713 3.37553003531535
7.21082210794976 3.87680121455064 3.58466970080504 0.583771750782229 0.560410350875529 0.535019134920563 0.405847454736511 0.451103651169152 0.502348597745816 -1.01978659869693 -1.80730945654618 3.37296050853353
7.45488022911549 3.92995802072171 3.54743092168938 0.583016022224988 0.560052254182089 0.535682928653246 0.406717557416776 0.451768961761232 0.501110335639843 -1.02373945639969 -1.8057289433737 3.37030699625467
7.7071987629797 3.98410175990956 3.53543786778819 0.582278438356511 0.559705438072914 0.536314718527234 0.407588911174774 0.452415836844387 0.499928909604425 -1.0276403787666 -1.80420911478756 3.36788107382154
7.96805729219926 4.03923031035571 3.57591319690495 0.581558101835415 0.559369590057652 0.536916250324895 0.408461285963275 0.453044649362403 0.498801304889559 -1.03149222848158 -1.80274373174842 3.36566875880766
8.23774486221033 4.0953408452817 3.67947530529466 0.580854190300783 0.559044407125842 0.537489158065158 0.409334442896293 0.453655771157669 0.497724697043607 -1.03529761268093 -1.80132709571314 3.36365701346891
8.51656030150638 4.1524297636015 3.83529699577434 0.580165950033152 0.558729594998397 0.538034972411191 0.410208135756425 0.454249572811477 0.496696437678355 -1.03905890399152 -1.79995400667422 3.36183366996278
8.80481255275645 4.21049261766266 4.01999602612812 0.579492690159573 0.558424867484894 0.538555128358756 0.411082112307979 0.454826423452805 0.495714041455934 -1.04277825952734 -1.79861972468268 3.36018736212059
9.1028210151304 4.26952403824443 4.20976880253095 0.578833777352053 0.558129945932684 0.539050972272394 0.411956115440655 0.455386690542952 0.494775174181683 -1.04645763805717 -1.79731993453501 3.35870746313978
9.41091589821057 4.32951765709168 4.38657254019877 0.578188630973677 0.557844558755485 0.539523768330011 0.41282988416528 0.455930739642524 0.493877641898796 -1.05009881553282 -1.79605071333658 3.35738402862974
9.72943858788194 4.3904660273315 4.53884837531103 0.577556718631189 0.557568441030579 0.539974704430534 0.413703154480217 0.456458934166383 0.49301938089113 -1.05370339914723 -1.79480850068284 3.35620774450369
10 4.44140135550313 4.64124849343995 0.577045597320409 0.557347692428292 0.54033065716267 0.414422200549178 0.456882527290567 0.492340276210886 -1.05664724676408 -1.79380287515948 3.35534283542018
10.0587420246063 4.45236054220302 4.66020360716634 0.576937552096842 0.557301334155064 0.540404897613929 0.414575660124728 0.456971635131444 0.492198448509944 -1.05727284007344 -1.79359007122497 3.35516987926191
10.3991910944994 4.51519135262861 4.74798210083421 0.576330683565978 0.557042985552735 0.540815399038103 0.415447133233522 0.457469200901522 0.491413014748784 -1.06080844501995 -1.79239250940936 3.35426224025864
10.7511630336447 4.57894728426236 4.80227136503235 0.575735702220036 0.556793148424234 0.541207198552841 0.416317304905048 0.457951986932809 0.490661354498273 -1.06431138672358 -1.79121318620052 3.35347713358681
11.1150478460914 4.64361575476776 4.82536688113391 0.57515223106769 0.556551581534013 0.541581228907076 0.417185905694659 0.458420345523027 0.4899418404193 -1.06778271348915 -1.79004973761465 3.35280732725271
11.4912487360002 4.70918269219407 4.82160106123978 0.574579924039391 0.556318049028446 0.541938369622244 0.418052666042617 0.458874625566811 0.489252936379149 -1.07122335787421 -1.7889000449075 3.35224601734559
11.8801825544152 4.77563245543763 4.79743631933417 0.574018463313046 0.55609232028019 0.542279450561361 0.418917316645887 0.459315172319418 0.488593191400541 -1.07463414460768 -1.78776221627379 3.35178679693784
12.2822802611579 4.84294775788266 4.76169281176177 0.573467556850652 0.55587416975449 0.542605255220595 0.4197795887819 0.459742327170502 0.487961234078396 -1.07801579782302 -1.78663456992869 3.35142362747763
12.697987402354 4.91110959541231 4.72567925516893 0.572926936127698 0.555663376893724 0.542916523767578 0.420639214591717 0.460156427429329 0.487355767423479 -1.08136894767927 -1.78551561845275 3.35115081246016
13.1277646041224 4.98009718005735 4.70282299657063 0.572396354038846 0.555459726016953 0.543213955848381 0.421495927329507 0.460557806122498 0.486775564096011 -1.08469413643674 -1.78440405429203 3.35096297318496
13.5720880829745 5.04988788060348 4.7072927067346 0.571875582965027 0.555263006231725 0.543498213183024 0.422349461584705 0.460946791804981 0.486219461995815 -1.08799182404867 -1.78329873631433 3.35085502642588
14.0314501734877 5.12045717150291 4.75141383651717 0.571364412988475 0.555073011355737 0.543769921967537 0.423199553482792 0.461323708385042 0.485686360178735 -1.09126239332496 -1.78219867733054 3.35082216385743
14.5063598738389 5.19177859142824 4.8426151616039 0.570862650243558 0.554889539846325 0.544029675098871 0.42404594087023 0.461688874963399 0.485175215071877 -1.09450615471963 -1.78110303249789 3.35085983309643
14.9973434098021 5.26382371276415 4.98155901697839 0.570370115392397 0.554712394736061 0.544278034237501 0.424888363488718 0.462042605686813 0.484685036962811 -1.09772335078957 -1.78001108852838 3.35096372023144
15 5.26420896300507 4.98241832412649 0.570367518885521 0.554711468683386 0.544279326299354 0.424892835138035 0.462044457932702 0.484682482997996 -1.09774039949109 -1.78000528684286 3.35096444274518
15.5049448178355 5.33656212325379 5.16268455429696 0.569886642215362 0.554541383572988 0.544515531721144 0.425726563143497 0.462385209616112 0.484214886740106 -1.10091416036817 -1.77892225363241 3.3511297337246
16.0297265479031 5.4099614209015 5.37668297881597 0.569412076307465 0.554376318364288 0.544742672341812 0.42656028387011 0.462716990608569 0.483763872864706 -1.10407870249421 -1.777836048133 3.35135398958119
16.5722700866999 5.48398722308395 5.61329017271162 0.568946273872568 0.554217015522348 0.544959934997312 0.42738927210356 0.463038247214381 0.483331148553454 -1.10721704013262 -1.77675209569193 3.35163279769153
17.1331766019712 5.55860319064035 5.86319545694304 0.568489100608093 0.554063295812414 0.545167774227272 0.428213276853405 0.463349272586959 0.482915909157815 -1.11032918372079 -1.77567011509375 3.35196264925848
17.7130676086385 5.6337710675036 6.11886139160622 0.568040430673655 0.553914984301142 0.545366621642901 0.429032049887858 0.463650354406615 0.482517389722305 -1.11341509457073 -1.77458991253882 3.35234020523093
18.3125856574723 5.70945073620304 6.37460753772619 0.567600145737664 0.55377191030551 0.545556887258844 0.429845345929471 0.463941774817194 0.482134862708562 -1.11647468815433 -1.77351137440069 3.3527622856702
18.9323950470732 5.78560028932338 6.62635658828234 0.567168134096533 0.553633907341674 0.545738960734771 0.430652922864482 0.464223810375138 0.481767635872174 -1.11950783729579 -1.77243446040776 3.35322585998207
19.5731825599509 5.86217611674849 6.8712932987479 0.566744289861654 0.553500813073441 0.54591321253365 0.431454541967351 0.464496732010438 0.481415050280562 -1.12251437529223 -1.77135919721303 3.35372803795169
20.2356582235162 5.9391330082617 7.10754957924807 0.56632851220975 0.553372469260128 0.546079995003076 0.432249968141487 0.464760804998889 0.481076478461165 -1.12549409898025 -1.77028567231967 3.3542660615236
20.9205560968306 6.0164242708228 7.33395060087663 0.565920704692641 0.553248721703621 0.546239643385464 0.43303897017659 0.465016288945064 0.480751322670153 -1.12844677176331 -1.76921402833372 3.35483729727218
21.6286350839832 6.09400185960246 7.5498223965752 0.565520774602821 0.553129420194561 0.546392476762411 0.433821321022512 0.465263437775392 0.480439013272655 -1.13137212661158 -1.76814445751883 3.35543922951169
22.3606797749979 6.17181652163452 7.75485021071118 0.565128632391565 0.553014418457554 0.546538798938111 0.434596798078982 0.465502499740744 0.480139007226315 -1.13426986904293 -1.76707719663093 3.35606945399781
23.1175013152017 6.24981795075004 7.94897541622347 0.564744191136557 0.552903574095423 0.546678899266289 0.435365183500041 0.465733717427906 0.479850786660606 -1.13713968009094 -1.76601252201395 3.35672567217509
23.8999383040181 6.32795495228938 8.13232066521925 0.564367366056289 0.552796748532481 0.546813053424737 0.436126264511558 0.465957327779378 0.479573857544991 -1.13998121926293 -1.76495074494032 3.35740568592736
24.7088577241803 6.40617561595314 8.30513539352457 0.563998074068661 0.55269380695687 0.546941524141237 0.436879833739763 0.466173562120872 0.47930774843956 -1.14279412748843 -1.76389220718248 3.35810739278991
25 6.43371329290557 8.36350832262766 0.56386988895765 0.552658478971302 0.546985430825476 0.437143206324871 0.466247947287312 0.479216588258039 -1.14377717039154 -1.76352052336345 3.35835912133226
25.5451559023958 6.48442749505151 8.46775595268097 0.563636233391432 0.552594618262016 0.547064561874335 0.437625689548342 0.466382646195986 0.479052009322297 -1.14557803005606 -1.76283727680408 3.35882878158472
26.409759502525 6.56265779034613 8.62057629456893 0.563281763182262 0.552499054987251 0.54718240545215 0.438363636381346 0.466584800207488 0.478806210487582 -1.14833253953468 -1.76178634416139 3.35956792844144
27.3036265523749 6.64081353664824 8.76402632812069 0.562934583216274 0.552406993257683 0.547295282672179 0.439093485108854 0.466780238864689 0.478569941510954 -1.15105725867254 -1.76073981810731 3.3603229931689
28.2277475052461 6.71884179034137 8.89855590758306 0.562594613599112 0.552318312723368 0.547403410864796 0.439815053372206 0.466969171436421 0.478342810275571 -1.15375178326676 -1.75969812239185 3.36109221594362
29.1831463374092 6.79668981603354 9.02462299605537 0.562261774513602 0.552232896497886 0.547506997422996 0.440528165925427 0.467151801809116 0.478124442056109 -1.15641570499376 -1.75866169225432 3.36187391428344
30.1708816827258 6.87430527061079 9.14268495388357 0.561935985998147 0.552150631096363 0.547606240300663 0.441232654969469 0.467328328549565 0.477914478656214 -1.15904861419046 -1.75763097120334 3.36266648027625
31.1920480056728 6.95163638305657 9.25319218485022 0.561617167755094 0.552071406373046 0.547701328481565 0.441928360475862 0.467498944971913 0.47771257759586 -1.16165010257513 -1.75660640798169 3.36346837803539
32.247776814068 7.02863212851775 9.35658357279799 0.561305238987314 0.551995115458468 0.547792442421028 0.442615130496493 0.467663839208491 0.477518411345302 -1.16421976589629 -1.75558845371372 3.36427814135505
33.3392379128429 7.10524239523213 9.45328328379598 0.561000118261301 0.551921654696299 0.547879754462177 0.443292821456295 0.467823194284109 0.477331666602481 -1.16675720649793 -1.75457755923319 3.36509437154093
34.4676407002498 7.18141814308143 9.54369861202978 0.560701723395123 0.551850923579926 0.547963429228442 0.4439612984259 0.467977188193445 0.477152043611037 -1.16926203578941 -1.75357417258981 3.36591573539277
35.6342355079409 7.25711155269313 9.62821862326425 0.56040997136959 0.551782824688839 0.548043623993921 0.44462043537149 0.468125993981208 0.476979255516248 -1.17173387660864 -1.75257873673276 3.36674096331767
36.8403149864039 7.33227616417991 9.70721340608861 0.560124778261032 0.551717263624864 0.548120489033101 0.445270115379355 0.468269779824744 0.476813027756421 -1.17417236546783 -1.75159168736934 3.36756884755427
38.0872155372888 7.40686700477409 9.78103378370906 0.559846059194103 0.551654148948316 0.548194167951284 0.445910230853026 0.468408709118806 0.476653097487453 -1.17657715467184 -1.75061345099683 3.36839824049029
39.3763187942138 7.48084070478142 9.85001137157989 0.559573728313082 0.551593392114108 0.548264797997018 0.446540683681123 0.468542940562187 0.476499213038401 -1.17894791430013 -1.74964444310501 3.36922805305688
40.7090531536904 7.55415560144258 9.91445889128775 0.559307698770132 0.551534907407876 0.548332510357712 0.447161385374444 0.468672628245985 0.476351133396122 -1.18128433404427 -1.74868506654697 3.37005725318575
42.0868953578646 7.62677183044711 9.97467067067572 0.559047882729056 0.551478611882171 0.548397430439516 0.447772257171167 0.468797921743224 0.476208627717102 -1.18358612489454 -1.74773571007479 3.37088486431596
43.5113721308272 7.69865140499325 10.0309232755467 0.558794191383095 0.551424425292752 0.548459678132526 0.448373230109396 0.46891896619961 0.476071474864792 -1.18585302067003 -1.74679674703667 3.37170996393938
44.9840618703071 7.7697582824244 10.0834762303865 0.558546534985377 0.551372270035049 0.548519368062224 0.448964245066647 0.46903590242522 0.475939462970852 -1.18808477938821 -1.7458685342313 3.37253168217503
46.5065963966223 7.84005841859891 10.1325727951185 0.558304822890653 0.551322071080823 0.548576609828053 0.449545252766197 0.469148866986887 0.475812389018834 -1.19028118447147 -1.74495141091511 3.37334920036421
48.0806627608249 7.90951981026294 10.1784407724849 0.558068963607011 0.551273755915082 0.548631508229937 0.450116213750563 0.469257992301116 0.475690058448918 -1.19244204578901 -1.74404569795704 3.37416174967942
49.7080051140461 7.97811252579571 10.2212933266644 0.557838864856334 0.551227254473297 0.548684163483498 0.450677098322688 0.469363406727323 0.475572284782449 -1.19456720053448 -1.74315169713569 3.37496860974165
50 7.99009015975216 10.2285368816667 0.557798965517633 0.55121925457736 0.548693203922902 0.450774747857348 0.469381580997005 0.475552019165914 -1.19493743968816 -1.7429956212571 3.37510994563647
51.3904266401098 8.04580872478258 10.2613297984968 0.557614433642267 0.551182499078966 0.548734671424676 0.451227886455674 0.469465234661246 0.475458889265063 -1.1966565139403 -1.74226969057264 3.37576910724162
53.1297915535588 8.11258266694393 10.2987365064562 0.557395576324583 0.55113942438157 0.548783123704395 0.45176856767219 0.469563596628348 0.475349700527318 -1.19870987983155 -1.74139994029582 3.37656261456164
54.9280271653059 8.17841071100736 10.3336875254844 0.557182198698856 0.551097967294975 0.54882960797388 0.452299140894893 0.469658609377066 0.475244554261803 -1.20072722102284 -1.74054268792629 3.37734854839587
56.7871260181989 8.24327130415723 10.3663454381298 0.556974206080414 0.551058066936327 0.548874208061168 0.452819614269403 0.469750385971752 0.47514329291577 -1.20270848956303 -1.73969815448154 3.37812636836749
58.7091480948666 8.30714496273058 10.3968620542648 0.556771503391635 0.551019664565484 0.548917004139351 0.453330004961544 0.469839035885187 0.475045765398383 -1.20465366683332 -1.73886654028819 3.37889557564228
60.6962231002917 8.37001424485212 10.4253790970653 0.556573995251682 0.550982703525035 0.548958072887002 0.453830338930711 0.469924665090517 0.474951826801803 -1.20656276350538 -1.73804802499689 3.37965571153849
62.7505528216396 8.4318637157143 10.4520288540338 0.556381586067857 0.550947129180957 0.548997487641235 0.454320650681305 0.470007376152505 0.474861338135292 -1.20843581936641 -1.73724276769207 3.38040635613384
64.8744135679581 8.492679906213 10.4769347926701 0.556194180127822 0.550912888863952 0.549035318543819 0.454800982994297 0.470087268317981 0.474774166071652 -1.21027290301916 -1.73645090708906 3.38114712687069
67.0701586924521 8.55245126564514 10.5002121410262 0.556011681691974 0.550879931811513 0.549071632680699 0.455271386640999 0.470164437605386 0.474690182705316 -1.21207411146501 -1.73567256181139 3.38187767716102
69.3402212001266 8.61116810916361 10.5219684338362 0.555833995085365 0.550848209110757 0.549106494215295 0.455731920081154 0.470238976893312 0.474609265321482 -1.21383956957876 -1.73490783074078 3.3825976949931
71.6871164436886 8.66882256066743 10.542304025249 0.55566102478858 0.550817673642085 0.5491399645159 0.456182649147496 0.470310976007939 0.474531296175691 -1.21556942948393 -1.73415679343273 3.38330690154195
74.1134449106948 8.7254084917824 10.5613125694195 0.555492675527068 0.550788280023684 0.549172102277465 0.456623646718846 0.47038052180931 0.474456162283328 -1.21726386983765 -1.7334195105906 3.38400504978608
76.6218951050329 8.7809214575607 10.5790814703688 0.555328852358475 0.550759984556934 0.549202963638078 0.457054992383827 0.470447698276332 0.474383755218522 -1.21892309503421 -1.73269602459149 3.38469192313283
79.2152465259306 8.83535862949731 10.5956923026133 0.555169460757588 0.550732745172748 0.54923260229037 0.457476772097211 0.470512586590465 0.474313970921978 -1.22054733433618 -1.73198636005707 3.38536733405501
81.8963727477915 8.88871872642833 10.6112212041094 0.555014406698535 0.55070652137887 0.549261069588111 0.457889077830819 0.470575265218018 0.474246709517305 -1.22213684094217 -1.73129052446327 3.38603112274118
84.6682446042722 8.94100194384082 10.625739243068 0.554863596733958 0.550681274208185 0.549288414648213 0.458292007220842 0.470635809991004 0.474181875135401 -1.22369189099986 -1.73060850878257 3.3866831557624
87.5339334801269 8.99220988208789 10.6393127601771 0.554716938070904 0.550656966168042 0.549314684448362 0.458685663213344 0.470694294186499 0.474119375746529 -1.22521278257283 -1.72994028815319 3.38732332475762
90.4966147144696 9.0423454739654 10.6520036877357 0.554574338643245 0.550633561190644 0.549339923920463 0.459070153709591 0.470750788604466 0.47405912299971 -1.22669983456937 -1.72928582256987 3.38795154514029
93.5595711192216 9.0914129120696 10.6638698471499 0.554435707180452 0.550611024584504 0.549364176040101 0.459445591212775 0.470805361644003 0.474001032069067 -1.22815338564109 -1.72864505759087 3.38856775482834
96.7261966166465 9.13941757631791 10.6749652261856 0.554300953272611 0.550589322987007 0.549387481912183 0.459812092477573 0.470858079377982 0.473945021506833 -1.22957379305887 -1.72801792505666 3.38917191299965
100 9.18636596197876 10.6853402373049 0.554169987431585 0.550568424318076 0.549409880852934 0.460169778163846 0.470909005626065 0.47389101310268 -1.23096143157303 -1.72740434381581 3.38976399887503


==> mixed-signature-lorentzian.dat <==
G parent_re parent_im aligned_re aligned_im opposed_re opposed_im parent_relative_sd aligned_relative_sd opposed_relative_sd branch_re branch_im leaf11_re leaf11_im leaf12_re leaf12_im
0.1 0.712229997516579 -0.00126481072722943 0.748975016571537 -0.0102865753528297 0.751096862140811 0.004076016107188 0.160162570952678 0.196956660992127 0.192941768508899 -0.720748671560648 -0.0117051488029491 -0.905263226015593 -0.019370961637913 1.86758466156538 -0.00466387453622357
0.15 0.684607663073466 -0.00195171928155591 0.726394349648665 -0.013674838999294 0.729463861221988 0.00743187704875447 0.181061381956163 0.219986751862717 0.215385981995145 -0.753316993931781 -0.0170813917975027 -0.936367425878463 -0.0265429963185562 1.94326676068447 -0.00921092504010453
0.2 0.665025079790459 -0.0027126237372716 0.709237637319258 -0.0167774451155758 0.713409174556794 0.0105148207010138 0.19981239089574 0.239039445159484 0.233755062247143 -0.779201490394016 -0.0222307533167134 -0.963809413429706 -0.0329786397950908 2.00612429509544 -0.0139567797905831
0.25 0.650033973542533 -0.00363161936544824 0.695609937353125 -0.0196655834799713 0.700547487449203 0.0131733271689157 0.2163487508507 0.255237103492834 0.249274655213283 -0.801645375310271 -0.0274524364462094 -0.987534506860631 -0.0403810344414698 2.06008128405579 -0.0175605075461255
0.3 0.638267829534231 -0.00447205587550433 0.68443841679964 -0.021971344394289 0.690001341460535 0.0156015147864283 0.230790025933203 0.268358312184001 0.262993442901504 -0.820395464247459 -0.0323584592962905 -1.00718480317609 -0.0440805692251563 2.10761878865666 -0.0230340313918038
0.35 0.629537904768806 -0.00552778302072111 0.674530092376419 -0.024669404155347 0.681303167559581 0.0178576097746671 0.243604598200045 0.281322425861573 0.27464300609398 -0.835274245468051 -0.0372992942936231 -1.030520258958 -0.0517574035730404 2.15179432675762 -0.0248897729716797
0.4 0.621633663001395 -0.00696667161373883 0.666496229070484 -0.0264316792477236 0.674000569766178 0.019322803128034 0.254496754000042 0.290965095763554 0.284218974622257 -0.849847384381066 -0.0435075448874027 -1.04327925007121 -0.0548169824544494 2.18589075239177 -0.0270828682367782
0.45 0.615148155031048 -0.00786363200089351 0.659392102848291 -0.0287580286583805 0.667023459729681 0.0210715468979686 0.264570660391347 0.300826513162274 0.293936655620857 -0.863395088588298 -0.0485982519329388 -1.05840608472687 -0.0651531001162646 2.22129785318471 -0.0290834437147714
0.5 0.609967686442368 -0.00833995819318605 0.652552069540018 -0.0304573978395341 0.66082919633053 0.0224808389513648 0.274406899969901 0.31091420578249 0.302602874495124 -0.875077372937481 -0.0532388824157473 -1.08022083160488 -0.0739270393614538 2.25815238486948 -0.0302536252390668
0.55 0.604939907055569 -0.00902454643978705 0.646189021778593 -0.0314603942994119 0.655486545915563 0.0237328285193621 0.2831964417463 0.319899576470937 0.310251790935266 -0.885949835080341 -0.0583612593884282 -1.10014722512428 -0.076906395107952 2.29136110863068 -0.0345588448516732
0.6 0.600344959491722 -0.0100788063005966 0.640470933316537 -0.032347559072405 0.650536023953261 0.0250588752182176 0.291133625850435 0.327713156813539 0.317827187764164 -0.895854408386932 -0.0637551422145999 -1.11766570940325 -0.0769668192043337 2.3229718720734 -0.0416469209816858
0.65 0.596516915512481 -0.011247978015804 0.635391151866969 -0.0333186398958499 0.645757581302804 0.0262900717277265 0.298558225644992 0.334710423575271 0.325431491551729 -0.904696832980849 -0.0689532934994072 -1.13456032091371 -0.0775382314127136 2.35475911310816 -0.0481368407425449
0.7 0.593302697208868 -0.0122659536384474 0.630852352570172 -0.0342814401537763 0.64121014619482 0.0272522727369711 0.305460802090798 0.341150443613314 0.332657658710246 -0.91266372863955 -0.0735849757746068 -1.15108809072229 -0.0798649498206026 2.38602154204277 -0.0521149832030491
0.75 0.590370296265417 -0.0130172732190715 0.626751798574934 -0.0351548225164844 0.63700001089577 0.0279366547488627 0.311662062303185 0.347159698238113 0.339199567233608 -0.919950709959467 -0.0776170422769789 -1.16650852865727 -0.0839201055891074 2.41532955306972 -0.0535948058356133
0.8 0.587495978934564 -0.0135038341985939 0.622983444092805 -0.0359522399556138 0.633169702445665 0.0284472227570912 0.317037787232651 0.352859853290803 0.345002361125256 -0.926697082194885 -0.0812288946765564 -1.18046329733619 -0.0894370579311198 2.44195388323458 -0.0534312049490601
0.85 0.584631399510326 -0.0137870284055733 0.61944202657399 -0.0367249820818549 0.629697240199612 0.0289115893035556 0.321578809807664 0.358385010755881 0.350177962485717 -0.932990346687012 -0.0845660661020051 -1.19336911658859 -0.0960659857904204 2.46606505996078 -0.0526086688174925
0.9 0.581846411910062 -0.0139486787088774 0.616042691057708 -0.0375082162968603 0.626528209508141 0.0294233420330125 0.32536364600852 0.363834859158758 0.354893609376567 -0.938787693976781 -0.0877153080893781 -1.20604540136197 -0.103324612206905 2.48832760034851 -0.0519089280524494
0.95 0.579251617078372 -0.0140662873917195 0.612735334316281 -0.0383076309329595 0.623601230148591 0.0300257584311559 0.32851338546025 0.369245931702119 0.359304100455492 -0.944001638493374 -0.0907075058314724 -1.21925732522616 -0.110679710529386 2.50948028635611 -0.0518108729671381
1 0.576945526581768 -0.0141998517362363 0.609501742139236 -0.0391084008155897 0.620862774488547 0.0307194498487405 0.331156780719384 0.374602061315755 0.363521329976014 -0.948525229999993 -0.0935655291433537 -1.23349042277024 -0.117668000181185 2.53010021202529 -0.0524940046184127
1.1 0.573415152637499 -0.0146480721703271 0.603277028282331 -0.0406214628147898 0.615800130395797 0.0322674859733108 0.335380630196016 0.384971959375931 0.371605808007722 -0.955307585933782 -0.0990507596679744 -1.26552884046279 -0.129407786227336 2.57099669372512 -0.0558998964178907
1.25 0.570803961536866 -0.0158575942211083 0.594739469762961 -0.0423853451550469 0.608950779090728 0.0344723357346652 0.340243715618858 0.399084890964064 0.383016041125109 -0.960484988837948 -0.107417127354615 -1.3203094395634 -0.140354686883926 2.63241277094367 -0.063190481449945
1.4 0.570568436052863 -0.0174810464991407 0.587339794088325 -0.0433343378371551 0.602834423015012 0.0360204521315973 0.344335580599686 0.411099328092421 0.393354949335796 -0.96203834698295 -0.116263604937357 -1.37774495187868 -0.144512555493535 2.69241982296542 -0.0693819956178795
1.55 0.571633447691366 -0.0192141814886094 0.581074483639074 -0.0434836813912793 0.597407971451393 0.0367786102629409 0.3480563643022 0.421098594105184 0.402434293555924 -0.962302681777452 -0.125088779250959 -1.43316073800399 -0.14385854858279 2.74892076165022 -0.0729360030209886
1.7 0.573235628210049 -0.0208695118556719 0.575835352554556 -0.0429826412495974 0.592638227090089 0.0368593221637775 0.351503739106021 0.429347734553643 0.410262603190173 -0.962536452247113 -0.133216661083915 -1.48401859008589 -0.139948630737486 2.80063523322538 -0.0739683791585923
1.85 0.574935342502971 -0.022361882716058 0.571482352387607 -0.0420137290606679 0.588473473453557 0.0364372173941376 0.354700292885954 0.436135027699564 0.416959467600499 -0.963169164508276 -0.140213895396918 -1.52930517568451 -0.13392473331483 2.84708626822252 -0.0730665816204723
2 0.576512420149412 -0.0236651732260012 0.567877435216566 -0.0407409372275044 0.584846829831466 0.0356728573756522 0.357659857003156 0.441721496072416 0.422681062771523 -0.964384164646912 -0.145929543875053 -1.56890180145943 -0.12664242781564 2.88833399381978 -0.0708175035118633
2.15 0.577873026432131 -0.0247819419108495 0.56489224978022 -0.0392871661116687 0.581690912399144 0.0346866534731206 0.360420099148321 0.446328135191989 0.427574018766932 -0.966117388004173 -0.150709938467141 -1.60311844123293 -0.118692034887272 2.92474936511921 -0.0676714098877219
2.3 0.578991692755717 -0.0257301490063883 0.562410188457413 -0.0377524908613199 0.578946506856122 0.0335778838581541 0.36298057272974 0.450152958250745 0.431774646879484 -0.967901979192675 -0.154315303066195 -1.63258365122317 -0.110455474034508 2.95678422963305 -0.0639506335462889
2.45 0.579877233315228 -0.0265264594609758 0.560351657094073 -0.0361933359278498 0.576542576903056 0.0324033139346185 0.365385549463258 0.45332977474498 0.435402492971474 -0.970408952791795 -0.157219366555509 -1.65781040992365 -0.102309820368352 2.98501246922459 -0.0599360844373148
2.6 0.580550217117365 -0.027195874622336 0.558623692437124 -0.0346584381005774 0.574443665707292 0.0312144825442373 0.367627104280895 0.45600029344845 0.438545196651719 -0.972576821818736 -0.159259180094885 -1.67950234383583 -0.0942880623913382 3.00986145325965 -0.0557196078445704
2.75 0.581037639689644 -0.0277505790352517 0.557179778828387 -0.0331608610481682 0.572592148955248 0.0300267924957638 0.369781942783738 0.458238249920558 0.441283874850278 -0.97529523315121 -0.161210863349203 -1.69800492854252 -0.0866132335905856 3.03189943341435 -0.0514749115290587
2.9 0.581370606251662 -0.0282126859718061 0.555964362102667 -0.0317349271495073 0.570954778302172 0.0288773790104338 0.371765878056263 0.460138619316839 0.443691985299341 -0.978073084263747 -0.162116398638332 -1.71401208637414 -0.0793469878015228 3.05138070660265 -0.0472913454919936
3.05 0.581566530501505 -0.0285955410379833 0.554927042427646 -0.0303727807548131 0.569511262843247 0.0277632646364698 0.373678997147398 0.461761457573791 0.445803339381744 -0.980393264759043 -0.163067063584099 -1.72776837585279 -0.0723343907492057 3.0687431736441 -0.0430946982051843
3.2 0.581651400041768 -0.0289046862521283 0.554052463671273 -0.0290763296874286 0.568219164465536 0.0266881889313493 0.375542748698182 0.463139867707326 0.447674073449878 -0.983257044139656 -0.164085140442444 -1.73952116039373 -0.0657909060771701 3.0843500472551 -0.0390594368497142
3.35 0.581648931978767 -0.029155648386053 0.553311175869861 -0.0278607416450689 0.567058245991838 0.0256698742732688 0.377269628385514 0.464325095540696 0.449346729457546 -0.986328306690384 -0.164357731705598 -1.74976388585967 -0.0597309424455377 3.09830224707854 -0.0352285196437526
3.5 0.581569485860044 -0.0293607762327286 0.552669255129686 -0.0267199822196449 0.566022425689287 0.0247062648233333 0.378892812658595 0.465357689693756 0.450837965073797 -0.988867207864629 -0.164310518325573 -1.75872842871996 -0.0539431556489828 3.11081024044399 -0.0314689183734542
3.65 0.581422828530124 -0.0295219680680994 0.552112849373968 -0.0256401953197906 0.565093720316054 0.0237861190371952 0.380499205049549 0.466254388314934 0.452168741164906 -0.991189463259094 -0.164620571756214 -1.76643354577272 -0.0484077091652971 3.12219039381821 -0.0277804888505027
3.8 0.581224530389992 -0.0296410710227432 0.551637629369199 -0.0246194308962383 0.564249406142436 0.0229087243087852 0.382087188966636 0.4670284831559 0.453368511013154 -0.993883477414273 -0.165114341931781 -1.77301943323282 -0.0432634513037372 3.13262069091446 -0.0242874964369685
3.95 0.580988759442937 -0.0297258979893496 0.551232937358625 -0.0236624395434934 0.563476641496193 0.0220802609102409 0.383594410675525 0.467700847511272 0.454459959586948 -0.996907859204488 -0.165268273778644 -1.77875777789357 -0.0385496821815416 3.14212925192517 -0.0210397616253417
4.1 0.580722645587872 -0.029785628724009 0.550882655720499 -0.0227688266097379 0.562771851023254 0.0213023753200881 0.384992628485282 0.468293239645933 0.455454071614957 -0.999806129431759 -0.164962285538183 -1.78385986064594 -0.0341551953225404 3.15075036099629 -0.017963853251557
4.25 0.580428531922075 -0.0298252426948145 0.550573673178451 -0.0219311413638928 0.562132127387452 0.0205696294350857 0.38631396836554 0.46882030345511 0.456357066792275 -1.00229893842759 -0.164511333723653 -1.7883906423074 -0.0299494365800749 3.15860518955464 -0.0149645518745118
4.4 0.580108957189714 -0.0298451787973325 0.550299756543596 -0.0211403541475963 0.561550536169841 0.0198744365042432 0.387610627930764 0.469289103714181 0.457177166261693 -1.00448975195293 -0.164264970537359 -1.79233473822962 -0.0258892428321085 3.16585768923252 -0.0120146989693389
4.55 0.579768999155239 -0.0298445486832998 0.550059313682706 -0.0203906511039184 0.561017448286273 0.0192118591623721 0.388910709837688 0.469703434518001 0.457925575587574 -1.00667254433225 -0.164322195652885 -1.7956957137589 -0.0220173933598757 3.17263675292829 -0.00915820012766816
4.7 0.579415296109901 -0.0298240135930773 0.549851363756991 -0.0196801923164096 0.560524013715534 0.0185806738620721 0.390206066754302 0.470067705159347 0.458613782924947 -1.00906742926584 -0.164535877690012 -1.79853937037818 -0.0183987467204555 3.17900099237835 -0.00645844253818501
4.85 0.579053844563282 -0.0297864715220905 0.549673166854871 -0.0190091347586652 0.560064325619643 0.0179816636574738 0.391467697792909 0.470388162254983 0.459250906531921 -1.01170111199867 -0.164678179040468 -1.80097519143008 -0.0150638062034689 3.18495519007635 -0.00394994660613811
5 0.578688516416919 -0.0297360139179314 0.549520149784639 -0.0183773570336729 0.559635445090928 0.0174154362146755 0.392668101909878 0.47067204229464 0.459842864246817 -1.01444498322075 -0.164593868058887 -1.80311351070659 -0.0119916654143081 3.19048870358987 -0.00162228596685131
5.16923044107319 0.578273626291688 -0.029668292429051 0.549371232686602 -0.017709694546434 0.559187068349196 0.0168149104491974 0.393934820178356 0.470956843166155 0.460460764845912 -1.01745274467213 -0.16420315160045 -1.80526512483832 -0.00877000707955616 3.19623381223491 0.00084076745370503
5.34418867058355 0.577841693250889 -0.0295897198607181 0.54923716116861 -0.0170651219966114 0.558761730648107 0.0162332327245781 0.395157857713696 0.471219294732311 0.461047260552019 -1.02028235603684 -0.163604967824377 -1.80724635884005 -0.00561906157892584 3.20166904614617 0.00327952570707015
5.52506855176379 0.577391389023305 -0.0295005878055619 0.549114930168197 -0.0164412107589073 0.55836022407503 0.015668397620958 0.396361976766756 0.471461837708552 0.46160157112326 -1.02286372400754 -0.162997525990347 -1.80903155067816 -0.0024803489621191 3.20684281565615 0.00574410845710471
5.71207050935871 0.57692222945807 -0.0293993282456542 0.549003553477933 -0.0158350917201433 0.55798153539899 0.0151178260028517 0.397580119128098 0.471684996541133 0.462124376108176 -1.02527056736612 -0.162565907213505 -1.81056824542778 0.000663551479398123 3.21182720262641 0.00824873657204485
5.9054017517067 0.57643546479751 -0.029283597417758 0.548903690630904 -0.0152447272550469 0.557623111569761 0.0145796247668845 0.398837802841783 0.471888170498521 0.462617981284516 -1.02766903211263 -0.16239874086102 -1.81180969042209 0.00378467021120359 3.2166890377931 0.0107668019264708
6.10527650033784 0.575934056889305 -0.0291515689630729 0.548816672018805 -0.01466956216259 0.557281755428437 0.0140532879951254 0.400142755526919 0.472070691279346 0.463085701705932 -1.03023399099381 -0.162461552781762 -1.81274015359721 0.00682564961743296 3.22146660008292 0.0132444849249164
6.31191622734303 0.575421910561195 -0.029002842118947 0.548743470059678 -0.0141104320862572 0.556954627686557 0.0135396801679922 0.401483175162463 0.472232654724255 0.463530916291082 -1.03307593170328 -0.162626047734766 -1.81338381331246 0.0097255813513956 3.22616078098626 0.0156239103559764
6.52554990077709 0.574902804899924 -0.0288386623739746 0.548684034701583 -0.0135689462133604 0.556639931780442 0.0130404817312388 0.402833701255882 0.472375264478258 0.463956260225276 -1.03620586940175 -0.162731236670916 -1.81379683776406 0.0124435793785269 3.23074162715411 0.0178648903079255
6.74641423836782 0.574379490628844 -0.0286614953866949 0.548637151157961 -0.0130467056248661 0.556337101461627 0.0125574378691529 0.404165348342565 0.472500687534727 0.464363233473854 -1.03954331334135 -0.162645854199261 -1.81404890723473 0.0149717453077814 3.23516493915695 0.0199573619843493
6.97475396981211 0.573853248376164 -0.0284742300263279 0.548600738224307 -0.0125446751583345 0.556046548114201 0.0120917265023867 0.405455108740909 0.472611598387112 0.464752263538105 -1.04295463327293 -0.162309223142312 -1.81420277201967 0.0173351366507266 3.23939115591882 0.0219219484459716
7 0.573795956238342 -0.0284534082946017 0.548597313190421 -0.0124914072976089 0.556015784376121 0.0120422384402144 0.405591998452058 0.472622879308365 0.464793404554085 -1.04332330214716 -0.162257719940655 -1.81421554333016 0.0175836526090774 3.23983694421201 0.0221291640217144
7.21082210794976 0.573323968179546 -0.0282793510946834 0.548572375561319 -0.0120628785150574 0.555769162569616 0.0116436261977671 0.40669218208107 0.47271064101017 0.465123085222743 -1.04630181499344 -0.161741708915763 -1.81429892384819 0.0195814328082893 3.24339988716303 0.0238008162700425
7.45488022911549 0.572790623754922 -0.0280783479510195 0.548549837317876 -0.0116004289424652 0.55550578824549 0.011212511499773 0.407879704601644 0.472799993181614 0.465475234655325 -1.04948375227446 -0.161028533356095 -1.81434897143258 0.0217655904458785 3.24719654332963 0.0256435740863806
7.7071987629797 0.572251925763192 -0.0278714866013886 0.548531475467483 -0.0111558013964905 0.555256825345764 0.0107970943155406 0.409032477836227 0.472881129754106 0.465808480983506 -1.05245958638643 -0.160287922690307 -1.81433777943588 0.0239348746949862 3.2508107802119 0.0274932183679494
7.96805729219926 0.571706940671947 -0.0276579378520207 0.548516386624851 -0.0107272118048031 0.555022040075871 0.0103957841828126 0.410172125522592 0.472954796480575 0.466123091581559 -1.05525173650419 -0.159636015623493 -1.81423199943083 0.0261181429468216 3.25428881253814 0.0293758464414848
8.23774486221033 0.571155522410944 -0.0274361611723611 0.548504373579025 -0.0103129806168927 0.554800576013556 0.0100070462569921 0.411321367158248 0.473021147910141 0.466419903844911 -1.05793240316035 -0.159158418328514 -1.81399158297061 0.0283211760753528 3.25768272301419 0.0312959594366127
8.51656030150638 0.570598486676026 -0.0272044031870433 0.548495760986014 -0.00991179754457978 0.554591114726447 0.00962967159514536 0.412498888200208 0.47307997655848 0.466700234680547 -1.060600526304 -0.158893956176449 -1.813580988104 0.0305279448488857 3.26103987014002 0.0332373795611466
8.80481255275645 0.570037535112011 -0.02696117431621 0.548491142497518 -0.00952285152476468 0.554392112048006 0.0092629194655298 0.413715815574162 0.473130960326808 0.466965689744423 -1.06335667594086 -0.158831774170692 -1.8129776499946 0.0327063600598685 3.26439474865469 0.0351685017106946
9.1028210151304 0.56947499230583 -0.0267056024588274 0.548491130699866 -0.00914583067769269 0.554202039566481 0.0089065318924814 0.414974238237744 0.473173871683402 0.467217940565671 -1.06628192767339 -0.15891954589796 -1.81217646164262 0.0348164057986015 3.26776457095721 0.037049931482278
9.41091589821057 0.56891344585049 -0.0264376121870178 0.54849616090741 -0.00878082426069314 0.554019579156833 0.00856064876361052 0.416267681266621 0.473208716121969 0.46745852596336 -1.06942435509697 -0.159078633962418 -1.81119015401232 0.0368185393051009 3.27114875053913 0.0388424975363776
9.72943858788194 0.568355380009649 -0.0261579265887011 0.548506374286837 -0.00842817053450542 0.553843742830621 0.00822566517606268 0.417583053685963 0.473235791199593 0.467688713096814 -1.07279420696545 -0.159221603003366 -1.81004633396311 0.0386806872937356 3.27453162062681 0.0405140168208696
10 0.567899616419848 -0.0259196263491003 0.54851856230336 -0.00814715423330253 0.553703377224033 0.00795816543005737 0.418671509248556 0.473252665226894 0.467871249581629 -1.07572543359788 -0.159269986316329 -1.80901170768932 0.0400953839633931 3.27730008613695 0.0417854071150041
10.0587420246063 0.567802873889668 -0.0258679257140228 0.548521582387752 -0.00808829319327519 0.553673913326376 0.00790207289338287 0.418903402303997 0.473255675843249 0.467909430916603 -1.0763667608456 -0.159268186260575 -1.80878241541943 0.040382851631933 3.2778872379163 0.0420438260229375
10.3991910944994 0.567257405532987 -0.0255694153751224 0.548541298517553 -0.00776155903048104 0.553509817876164 0.00759031895078218 0.420210811654047 0.473269170243678 0.468121270394193 -1.08009058707776 -0.159157144260773 -1.80743976866702 0.0419190373038684 3.28118500901939 0.0434247606131254
10.7511630336447 0.566719773561651 -0.0252643633144716 0.548564813050908 -0.00744817591439136 0.553351456630906 0.00729070152706393 0.421488937458636 0.473277209739815 0.468324534550837 -1.08389854789953 -0.158852925833586 -1.80605821031479 0.043296772387512 3.28439505127905 0.0446628052912141
11.1150478460914 0.566190124594016 -0.0249546509103009 0.548591288730141 -0.00714813716943283 0.55319900901027 0.00700331045273904 0.422724869244408 0.473280773561179 0.46851931714849 -1.087719109738 -0.158347275494395 -1.80467159859005 0.0445348276990536 3.2874925320393 0.0457749777130897
11.4912487360002 0.56566806050717 -0.0246418734944493 0.548619855917824 -0.00686120867856144 0.553052737954074 0.00672800983806124 0.423910217746126 0.47328080369522 0.468705590304791 -1.09148618011076 -0.157656742796481 -1.80330491250602 0.0456598651251293 3.2904605985201 0.046786137917524
11.8801825544152 0.565152794382173 -0.0243272062302535 0.548649693972699 -0.00658694928602788 0.552912906245618 0.0064644542816727 0.425041473140225 0.473278142769342 0.468883285903155 -1.09514642734566 -0.156817422243119 -1.80197286655469 0.0467027003809828 3.29329182764237 0.0477253853495222
12.2822802611579 0.564643325432267 -0.0240113387764036 0.548680091324915 -0.00632475298113569 0.552779712864951 0.00621212768240853 0.426119768808338 0.473273494225919 0.469052361331166 -1.09866371327342 -0.155878276557834 -1.80067988526094 0.0476947267167338 3.29598834980037 0.0486225784762754
12.697987402354 0.564138608627563 -0.0236944721824594 0.548710482150156 -0.0060739018492939 0.552653252035982 0.00597039387797117 0.427150220280398 0.473267403954021 0.469212845298943 -1.10202077130393 -0.154894200137884 -1.79942113680074 0.048664872118519 3.29856092773989 0.0495053476708096
13.1277646041224 0.563637701714057 -0.0233763657230542 0.548740461280509 -0.0058336207579434 0.552533493821051 0.0057385500872786 0.428141006916875 0.473260260031964 0.469364863502681 -1.10521857502093 -0.153919682370009 -1.79818428286005 0.0496372959607764 3.30102731813935 0.0503968117619363
13.5720880829745 0.563139879245653 -0.0230564189888186 0.54876978117119 -0.00560312728267838 0.552420282816449 0.00551587652677194 0.429102341446903 0.473252306080564 0.469508646520025 -1.1082739906749 -0.153003618521507 -1.79695161668215 0.0506298940655338 3.30341023376013 0.0513140749205423
14.0314501734877 0.562644709208609 -0.0227337745626123 0.548798335665537 -0.00538167286557966 0.552313350451789 0.00530167798562648 0.430045442139122 0.473243663548 0.469644523708637 -1.11121633365608 -0.152185539647573 -1.79570230854549 0.0516535807686574 3.3057351813314 0.0522674811664345
14.5063598738389 0.56215209246913 -0.0224074281336814 0.548826135341193 -0.00516857331031128 0.552212336242386 0.00509531523839741 0.43098159158089 0.473234358675388 0.469772907324045 -1.11408339736546 -0.151493314462956 -1.79441453946804 0.0527122509523863 3.30802839242199 0.0532605376167946
14.9973434098021 0.561662268594524 -0.0220763352491218 0.548853278718211 -0.00496322833774768 0.552116813756733 0.00489622580797411 0.431921338240144 0.473224350636208 0.4698942708874 -1.11691742799143 -0.150942219332951 -1.7930673678766 0.0538032882185537 3.31031500318317 0.0542903794804774
15 0.561659670467439 -0.0220745589191313 0.548853421661029 -0.00496215544480063 0.552116319327956 0.00489518497424924 0.431926365630941 0.473224295366537 0.469894898815928 -1.11693249756145 -0.150939674797566 -1.79306000581799 0.0538091679414416 3.3103271949047 0.0542959450839847
15.5049448178355 0.561175793719307 -0.0217395065860944 0.548879922827196 -0.00476513105374427 0.552026317780169 0.00470393475327777 0.432873873228319 0.4732135582001 0.470009125278233 -1.11976140574365 -0.150535171931007 -1.7916422334735 0.0549184708021729 3.31261758095584 0.0553486335809611
16.0297265479031 0.560693497235738 -0.0213960863262508 0.548906255754954 -0.00457386887762678 0.551940369996082 0.0045180568943014 0.433846594931403 0.473201883114722 0.470117995295332 -1.12265587874341 -0.150263870479675 -1.7901240540677 0.0560451284895089 3.31495504502131 0.0564225372107712
16.5722700866999 0.560216424375442 -0.021045410713615 0.548932472923927 -0.00438911782683888 0.551858501345856 0.00433829227540662 0.434844858136571 0.473189229155218 0.470221398653554 -1.12563649041594 -0.150110563960364 -1.78850191314068 0.0571674167901167 3.31734198701207 0.0574961806431895
17.1331766019712 0.559745771399147 -0.0206870460400712 0.548958758090605 -0.00421063213172777 0.551780269992781 0.00416441678374646 0.435871891771869 0.473175516421652 0.470319828651995 -1.12873225101575 -0.150050189923272 -1.78676936790337 0.0582675949292835 3.31978836435683 0.0585517607489079
17.7130676086385 0.559282819300883 -0.0203208070430146 0.548985269406155 -0.00403823103967517 0.551705274460336 0.00399626975606934 0.436928860359476 0.47316069095601 0.47041374111166 -1.13196453207945 -0.150052647117485 -1.78492442975043 0.0593272185810509 3.32229951758365 0.0595707566159957
18.3125856574723 0.558828870828426 -0.0199467579765238 0.549012130386081 -0.00387178442562608 0.551633162021376 0.00383374018906457 0.438015038742471 0.473144730101839 0.470503545666405 -1.1353467102469 -0.150085012595377 -1.78296928201562 0.0603281838954974 3.32487644878202 0.0605349630823716
18.9323950470732 0.558385194377631 -0.0195651994303678 0.549039425285916 -0.00371119851280899 0.551563632777887 0.00367675287217802 0.439128067435512 0.473127644251776 0.470589601109242 -1.13888435344493 -0.150113560727984 -1.78090980489103 0.061253584027451 3.3275162930037 0.061427342368275
19.5731825599509 0.557952977069479 -0.0191766443565263 0.5490671981658 -0.0035564026693334 0.551496440099751 0.00352525543437649 0.44026425670609 0.473109475738055 0.470672214243418 -1.14257582598163 -0.150105489333807 -1.77875497575266 0.0620883613182306 3.33021291546672 0.0622326757691993
20.2356582235162 0.557533288172045 -0.0187817867858773 0.54909545482938 -0.00340733791922288 0.551431388202555 0.00337920697449216 0.441418910627717 0.473090295640276 0.470751641550274 -1.14641318678269 -0.150030301786343 -1.7765162066078 0.0628197563635337 3.33295757348586 0.0629380154356019
20.9205560968306 0.557127053059775 -0.0183814664618684 0.549124166817996 -0.00326394751553399 0.551368327661628 0.00323856865495626 0.442586647120104 0.473070199236614 0.470828092943915 -1.15038326340426 -0.149860830795102 -1.77420667066728 0.0634375688462696 3.33573959138475 0.0635329500046402
21.6286350839832 0.556735037149918 -0.0179766321734853 0.549153276703931 -0.00312616968366562 0.55130714960714 0.00310329639725722 0.44376169562232 0.47304930073203 0.470901736912828 -1.1544688000488 -0.149573918132782 -1.77184065875161 0.0639342541777873 3.3385470076546 0.0640097071737109
22.3606797749979 0.556357838730728 -0.017568306022589 0.54918270403209 -0.00299393246098709 0.551247779247536 0.00297333563165345 0.44493815981845 0.473027727780691 0.47097270642751 -1.15864959731486 -0.149150784632689 -1.76943299471916 0.064304885050519 3.34136716495188 0.0643631215564424
23.1175013152017 0.555995889283652 -0.0171575502842404 0.549212351386343 -0.00286715043360943 0.551190169247416 0.0028486179235572 0.446110238183957 0.47300561619615 0.471041105099852 -1.16290358207575 -0.148577136911927 -1.76699852838012 0.0645470086193078 3.3441872241377 0.0645904979716833
23.8999383040181 0.555649459771302 -0.0167454379693634 0.549242110187786 -0.00274572309654582 0.551134293358433 0.00272905921938173 0.447272399665217 0.472983105124777 0.471107013196705 -1.16720776561895 -0.147843062673905 -1.76455171510536 0.0646604289996029 3.34699459276696 0.0646913994682555
24.7088577241803 0.555318671375176 -0.016333027714982 0.549271865955081 -0.00262953453079359 0.551080140580754 0.00261455941714836 0.448419515352178 0.472960332853351 0.471170493223891 -1.17153906559871 -0.146942766584497 -1.76210628390012 0.0646469419193645 3.34977726587278 0.0646673866925441
25 0.555205981610399 -0.0161880130725512 0.549282315290271 -0.00258986754208682 0.551061492571082 0.00257544679059004 0.448818750258028 0.472952281834979 0.47119226518472 -1.17306556902458 -0.146585903894004 -1.76124842462513 0.0646126129205306 3.3507485630195 0.0646297852480888
25.5451559023958 0.55500350928048 -0.0159213432290874 0.54930150286405 -0.0025184540900126 0.551027710026102 0.00250500296210787 0.449546949521621 0.472937433335247 0.471231594899 -1.17587498170232 -0.145874195123662 -1.75967499016669 0.0645100444365626 3.35252408246816 0.0645217314059757
26.409759502525 0.554703838281926 -0.0155113572116368 0.549330907530992 -0.00241233781073327 0.550977006565659 0.00240026018544951 0.450650614998416 0.472914533452577 0.471290359416792 -1.18019412596585 -0.144638592886715 -1.75726944561172 0.0642546382561707 3.3552249050051 0.064259122675145
27.3036265523749 0.554419419191763 -0.0151039794565474 0.549359972011048 -0.00231103029480887 0.550928037278268 0.00230018913630121 0.451726998556093 0.472891750983201 0.471346822978289 -1.18447661653176 -0.14324002571567 -1.75490001552367 0.0638867408188813 3.35787073131972 0.0638853799606737
28.2277475052461 0.554149925244957 -0.0147000487014941 0.549388596050519 -0.00221436685416986 0.550880808665538 0.00220463769665376 0.452773162236761 0.472869193209501 0.471401019603964 -1.1887043486912 -0.141684898678394 -1.75257577265757 0.063413214308458 3.36045374963946 0.0634071833461736
29.1831463374092 0.553894957898854 -0.0143003277191103 0.549416688662931 -0.00212217575063224 0.550835324568118 0.0021134458102634 0.453786726193706 0.472846956087451 0.471452983284858 -1.1928611597894 -0.139981489909998 -1.75030449691041 0.0628415192245644 3.36296734733704 0.06283182766974
30.1708816827258 0.553654061605082 -0.0139055011201464 0.549444169115914 -0.00203428040399062 0.550791584698882 0.00202644769631716 0.45476583810732 0.472825123886705 0.471502749545553 -1.19693290551908 -0.138139515077977 -1.74809271056761 0.0621794962771644 3.36540608356681 0.0621670044362477
31.1920480056728 0.553426737284387 -0.013516175352371 0.549470967422762 -0.00195050147771556 0.550749583700754 0.00194347395439036 0.455709133526415 0.472803769212341 0.471550356502451 -1.20090746477794 -0.136169731929604 -1.74594573990601 0.0614351780847078 3.36776563495319 0.0614206131112992
32.247776814068 0.553212454359039 -0.0131328804163781 0.549497024431747 -0.00187065878220224 0.550709310636677 0.00186435349779778 0.456615690739763 0.472782953324053 0.471595845502714 -1.20477468905509 -0.134083590084489 -1.74386779515844 0.0606166304583483 3.37004272231256 0.0606006016876904
33.3392379128429 0.553010661293465 -0.0127560728710769 0.549522291600484 -0.00179457296039928 0.55067074882428 0.0017889152774666 0.457484983054947 0.472762726676965 0.471639261425514 -1.20852631058772 -0.131892927907694 -1.74186206213367 0.0597318218565191 3.37223502512401 0.0597148352037843
34.4676407002498 0.552820794664874 -0.0123861397598823 0.549546730533712 -0.00172206694003503 0.550633875936043 0.00171698977811143 0.458316830695319 0.472743129618175 0.471680652720372 -1.21215582156528 -0.129609715841727 -1.73993080004292 0.0587885188140282 3.37434108922327 0.0587709900979983
35.6342355079409 0.552642286835256 -0.0120234031479508 0.549570312352551 -0.00165296715111882 0.550598664295701 0.00164841028327779 0.459111353944105 0.472724193183654 0.471720071248445 -1.21565833464796 -0.127245843861974 -1.73807544124492 0.0577942047020762 3.37636023204394 0.0577764718209039
36.8403149864039 0.552474572328331 -0.0116681250175141 0.549593016952463 -0.00158710451764437 0.550565081312134 0.0015830139164175 0.459868928675554 0.472705939950278 0.47175757198306 -1.21903043314255 -0.124812949614544 -1.73629668964952 0.0567560189811337 3.37829244870771 0.056738352918012
38.0872155372888 0.552317093033379 -0.0113205123201298 0.54961483219679 -0.00152431523922107 0.550533090002176 0.00152064247229474 0.460590145015459 0.47268838490711 0.471793212616327 -1.22227001742233 -0.122322283167977 -1.73459461540069 0.0556807140984253 3.38013832138741 0.0556633287736876
39.3763187942138 0.552169302365809 -0.0109807220303136 0.549635753083156 -0.00146444138242898 0.550502649563342 0.00146114305740599 0.461275769560114 0.472671536318455 0.471827053109687 -1.22537615263112 -0.119784604044245 -1.7329687441918 0.0545746272984751 3.38189893363458 0.0545576883126956
40.7090531536904 0.552030668514668 -0.0106488660841042 0.549655780911521 -0.00140733130368808 0.550473715965865 0.00140436856036584 0.46192671134357 0.472655396558271 0.471859155218292 -1.22834892139062 -0.117210106190227 -1.73141814015891 0.0534436648130124 3.38357579076869 0.0534272971448691
42.0868953578646 0.551900676902381 -0.0103250161187707 0.549674922475415 -0.00135283992590293 0.550446242540864 0.00135017797391996 0.46254399156662 0.472639962901558 0.471889582012073 -1.23118928413027 -0.1146083667268 -1.72994148176514 0.0522932961403899 3.38517074695511 0.052277590875102
43.5113721308272 0.551778831973727 -0.0100092079565266 0.549693189291717 -0.00130082889054924 0.550420180547594 0.00129843658984866 0.463128716975809 0.472625228263207 0.471918397410408 -1.23389894876501 -0.111988314604115 -1.72853713044811 0.0511285563885721 3.38668593923691 0.0511135765591787
44.9840618703071 0.551664658420799 -0.00970144579641629 0.549710596879379 -0.0012511666055718 0.550395479707875 0.00124901608688609 0.463682056696697 0.472611181878709 0.471945665742421 -1.2364802507368 -0.109358215649268 -1.72720319206904 0.0499540549213685 3.38812372851489 0.0499398405473074
46.5065963966223 0.551557701939558 -0.00940170609517276 0.549727164093451 -0.0012037282077409 0.550372088699906 0.00120179453018547 0.464205222273392 0.472597809924088 0.471971451340911 -1.23893604388596 -0.106725670879848 -1.72593757139402 0.0487739888025868 3.38948664727515 0.0487605612090858
48.0806627608249 0.551457529602247 -0.00910994113054438 0.549742912517646 -0.00115839545617763 0.55034995560692 0.00115665629902034 0.464699450638192 0.4725850960748 0.471995818174753 -1.24126960220315 -0.104097625347869 -1.72473801996862 0.0475921597694875 3.39077735372901 0.0475795252681219
49.7080051140461 0.551363729919021 -0.00882608225000995 0.549757865916289 -0.00111505657175634 0.550329028318653 0.00111349195748155 0.465165989724856 0.47257302200494 0.472018829522166 -1.24348453220971 -0.101480385155896 -1.72360217783043 0.0464119936811121 3.39199859194354 0.0464001466872382
50 0.551347854564851 -0.00877694593482849 0.549760416762479 -0.00110762890179054 0.550325466786236 0.00110609309409784 0.465245311239089 0.472570962162209 0.47202274306989 -1.24386228617122 -0.101021407650722 -1.72340872366828 0.0462047384748554 3.39220650401997 0.0461930287416878
51.3904266401098 0.551275912651832 -0.00855004281456945 0.549772049744706 -0.00107360603512796 0.550309254885472 0.00107219808101846 0.465606086441197 0.472561567829364 0.472040547685403 -1.24558469550042 -0.0988796406394989 -1.72252760955067 0.0452365615769629 3.39315315749131 0.0452254872341962
53.1297915535588 0.551193708434236 -0.00828172085194543 0.549785490715847 -0.00103394435425099 0.550290583826405 0.00103267704984933 0.466020976727576 0.472550712492043 0.472061033746011 -1.24757414084178 -0.0963004940313468 -1.72151183511503 0.0440686016470991 3.39424386812652 0.0440582780229846
54.9280271653059 0.551116768242336 -0.00802100143651062 0.549798216420082 -0.000995977810605339 0.550272964393253 0.000994836818578951 0.466411877444238 0.472540434104516 0.472080347358873 -1.24945704513307 -0.0937474902092745 -1.72055235615292 0.0429105415570223 3.39527353899293 0.0429009414678918
56.7871260181989 0.551044762754607 -0.00776775881496493 0.549810254994533 -0.00095961819172287 0.550256346793604 0.000958590669830554 0.466779979850096 0.472530710238529 0.472098546582629 -1.25123766249461 -0.0912246493832006 -1.71964667800888 0.0417645206915052 3.39624496188274 0.0417556132084476
58.7091480948666 0.550977381631838 -0.00752185829752308 0.549821634838041 -0.000924782516299926 0.550240682375977 0.000923856958336416 0.467126444456676 0.472521518177007 0.472115687743602 -1.25292028073676 -0.0887355007949126 -1.71879232812524 0.0406324119828482 3.39716088808823 0.0406241636648966
60.6962231002917 0.550914332742783 -0.00728315793440774 0.54983238436772 -0.000891392756963279 0.550225923780455 0.000890558850735535 0.467452397062492 0.472512835127459 0.472131825330219 -1.2545091844751 -0.0862831166926869 -1.71798687117421 0.0395158430731472 3.39802401441741 0.0395082189683242
62.7505528216396 0.55085534135631 -0.00705150999696719 0.549842531813088 -0.000859375564728668 0.55021202505827 0.000858624065290896 0.467758925794146 0.47250463840176 0.472147011914819 -1.25600862418547 -0.08387014600218 -1.71722792134343 0.0384162166292336 3.39883697197789 0.0384091810790468
64.8744135679581 0.550800149316756 -0.00682676228191621 0.549852105043889 -0.000828661998312175 0.550198941763699 0.000827984614850106 0.468047079000372 0.472496905566049 0.472161298099783 -1.25742279053157 -0.0814988472490007 -1.71651315214373 0.0373347296850878 3.39960231736726 0.0373282469634576
67.0701586924521 0.550748514215735 -0.00660875925615126 0.549861131427895 -0.000799187260710318 0.550186631021491 0.000798576555621072 0.468317863863979 0.472489614564214 0.47217473248504 -1.25875579334309 -0.0791711203998588 -1.71584030407217 0.0362723919316548 3.40032252594296 0.0362664267451078
69.3402212001266 0.550700208570814 -0.00639734305841528 0.549869637715215 -0.000770890444843947 0.550175051572902 0.000770339743701809 0.468572245613664 0.47248274381819 0.47218736165417 -1.26001164467168 -0.0768885373810945 -1.71520719042954 0.0352300429098475 3.40099998687799 0.0352245607820888
71.6871164436886 0.550655019019046 -0.00619235437284657 0.549877649945893 -0.000743714289546064 0.550164163803145 0.000743217600777446 0.468811147233187 0.472476272308005 0.472199230176498 -1.26119424540158 -0.0746523711084331 -1.71461170155876 0.0342083680906178 3.40163699974056 0.0342033356513054
74.1134449106948 0.550612745531427 -0.00599363318819693 0.549885193377844 -0.000717604946751588 0.55015392975287 0.000717156889964849 0.469035449579343 0.472470179634217 0.472210380622813 -1.26230737494176 -0.0724636229224664 -1.71405180774021 0.0332079138476662 3.40223577236591 0.0332032990423079
76.6218951050329 0.550573200652699 -0.00580101945527779 0.549892292432435 -0.000692511760404607 0.550144313116033 0.000692107502431655 0.469245991832482 0.47246444606518 0.472220853592548 -1.26335468357393 -0.0703230483728355 -1.71352556095235 0.0322291013447683 3.40279841981561 0.0322248735801226
79.2152465259306 0.550536208769652 -0.00561435365401675 0.549898970655299 -0.000668387057324761 0.550135279226291 0.000668022255131858 0.469443572214317 0.472459052571232 0.472230687750458 -1.26433968707608 -0.0682311813323602 -1.71303109567987 0.0312722393718152 3.40332696424533 0.031268369608965
81.8963727477915 0.550501605409997 -0.00543347728039573 0.549905250690198 -0.000645185950056431 0.55012679503383 0.000644856699772771 0.469628948917352 0.472453980847764 0.47223991987107 -1.26526576328359 -0.0661883564521012 -1.71256662892912 0.0303375361723096 3.40382333552442 0.0303339969776624
84.6682446042722 0.550469236573051 -0.00525823326250412 0.549911154263993 -0.000622866151555706 0.550118829074321 0.000622568942950347 0.469802841198672 0.472449213328819 0.472248584889363 -1.26613615028912 -0.0641947299910549 -1.71213045958924 0.0294251103109211 3.40428937247141 0.0294218758737365
87.5339334801269 0.550438958092822 -0.00508846631398276 0.549916702181016 -0.000601387801440815 0.550111351431488 0.000601119477251657 0.46996593059815 0.47244473319273 0.472256715956308 -1.26695394601827 -0.0622502990711069 -1.71172096725923 0.0285350006333656 3.40472682458783 0.0285320467569917
90.4966147144696 0.550410635033523 -0.0049240232322554 0.549921914325311 -0.000580713303435091 0.550104333694625 0.000580471023019817 0.470118862247468 0.472440524361116 0.472264344498102 -1.26772210895034 -0.0603549194200844 -1.71133661064443 0.027667175372792 3.40513735418891 0.0276644794455794
93.5595711192216 0.550384141117193 -0.00476475314814497 0.549926809669413 -0.000560807173563024 0.550097748912173 0.000560588380399889 0.470262246241821 0.472436571492346 0.472271500278051 -1.26844345978326 -0.0585083216741538 -1.71097592561148 0.0268215404574478 3.40552253884424 0.0268190814082725
96.7261966166465 0.55035935818274 -0.00461050773274649 0.549931406288505 -0.000541635898611762 0.550091571542377 0.000541438291231167 0.470396659050901 0.472432859970495 0.472278211460227 -1.26912068386751 -0.0567101263161658 -1.71063752297801 0.0259979470739473 3.40588387405421 0.0259957053164
100 0.550336175675547 -0.00446114136677505 0.54993572137893 -0.0005231678043417 0.550085777401853 0.000522989310315469 0.470522644949789 0.472429375890641 0.472284504674135 -1.26975633425809 -0.0549598573294773 -1.71032008610172 0.0251961985392595 3.40622277609895 0.0251941559078127


==> n-star-lorentzian-decade.dat <==
G star2_lorentzian_mean_re star2_lorentzian_mean_im star2_lorentzian_relative_sd star2_lorentzian_curvature_sd star2_euclidean_mean star2_euclidean_relative_sd star2_euclidean_curvature_sd star3_lorentzian_mean_re star3_lorentzian_mean_im star3_lorentzian_relative_sd star3_lorentzian_curvature_sd star3_euclidean_mean star3_euclidean_relative_sd star3_euclidean_curvature_sd star4_lorentzian_mean_re star4_lorentzian_mean_im star4_lorentzian_relative_sd star4_lorentzian_curvature_sd star4_euclidean_mean star4_euclidean_relative_sd star4_euclidean_curvature_sd
0.10000000000000001 0.63321086589889697 -0.027919373226870482 0.34386017326002405 0.24673237635015524 0.62734386598788128 0.35424948674998374 0.24048992092838858 0.7045739281403911 -0.035782658046365552 0.25996788020599626 0.14488880482226629 0.69502218101356505 0.2711503646747902 0.14799462600437141 0.75476634210656635 -0.036811838026607355 0.20653944107222061 0.10003773719956165 0.74395368914062809 0.21653620805967028 0.10112801258704059
0.20000000000000001 0.6186977170174327 -0.033181822512229057 0.35227203503937476 0.33926831966756543 0.61435286013281332 0.36488370605848836 0.33672669873854899 0.68679031394581214 -0.044906116573218739 0.26664732905687649 0.20869604267258182 0.67730809246841217 0.28262967115431836 0.21229167646744901 0.73692195678839678 -0.047304853553932179 0.21156407500283664 0.14204370746741149 0.7251809646695262 0.22678226705240048 0.14560187661612098
0.29999999999999999 0.60865491461573895 -0.035434831146089668 0.36093945608606692 0.41195994278210968 0.60606675309479041 0.37326993120050428 0.40799335630126721 0.67384737545891493 -0.050146916119486643 0.27471317441101623 0.26730667749214027 0.66538576564313878 0.29223941023019984 0.26239307758789415 0.72377550514595057 -0.053831362357658646 0.21778914995883678 0.18060129751437634 0.71222758379600704 0.23563316999218331 0.18063664968632706
0.40000000000000002 0.60094954947069579 -0.036386147016379954 0.36920663643457013 0.47632022438792443 0.60002953679052651 0.38018295091045551 0.46596533501635562 0.66350236069565782 -0.053412478901735727 0.28310819263361781 0.30518618915262846 0.6563189460343235 0.30054992053003537 0.30497237649484776 0.71314776312011041 -0.058316669451741535 0.22445031641925947 0.20620312308067693 0.70218039679155708 0.2434822082139495 0.210734105137693
0.5 0.59462905943706978 -0.03653501129613751 0.37805899297089307 0.54779310688522287 0.59533193903085069 0.38604373170401446 0.51525007696874692 0.65503030789456829 -0.055569690351601544 0.29083845898505123 0.33121767661417373 0.64899944639731211 0.30788347786776321 0.34263476353956634 0.70408830386133459 -0.061719958302693612 0.23148386407751151 0.23773573827592853 0.69393140189890123 0.25055736184341731 0.23764240904372047
0.59999999999999998 0.58956751425489518 -0.036494321034062339 0.38376400389525367 0.58571931308288538 0.59152671297242854 0.39111137431983256 0.55824853970237109 0.64754105249812033 -0.057039157346299961 0.2989719828549906 0.3667996152199462 0.64287258509889733 0.31444748232193392 0.37672665482758438 0.69613094941033782 -0.064145210161703298 0.23850929745825494 0.2521939155710447 0.68692201912194506 0.25700900865411791 0.26226029324022387
0.69999999999999996 0.58496724218183793 -0.036025184821875576 0.39129861949257394 0.67343152864148481 0.58835846448784079 0.39555836770052782 0.59640706271074106 0.6409436670846913 -0.05834663719777667 0.30686005113256098 0.4283482167963808 0.63761646238624792 0.32038588113195904 0.40805403453514821 0.68913855882063024 -0.066106107455960794 0.24522382781176075 0.27569016436300159 0.6808258834095875 0.26294381853141846 0.28512288911063405
0.80000000000000004 0.58124558673060478 -0.035206003090846025 0.39829865397707165 0.70149717814970503 0.58566693518267421 0.39950595150994173 0.63068005705169983 0.63542290527360723 -0.058686604553737018 0.31338381946361032 0.42151911185601654 0.63302602249990003 0.32580377579552816 0.43714605783062715 0.68271252671801197 -0.067747559637929791 0.25220875429556172 0.30644550667058534 0.67543375566167063 0.26844118392222704 0.30657964694772044
0.90000000000000002 0.57817136753642007 -0.034501466070382923 0.40296524400437461 0.7017644176630965 0.58334474406891579 0.40304284761348946 0.66173875478353206 0.63015120430641747 -0.059562809053403346 0.32019358397112346 0.49390968580981154 0.62896191284002445 0.33078078680918338 0.46437305288752961 0.67721344222085933 -0.069122934486537863 0.25803166201693617 0.33220736745230817 0.67060257230206799 0.2735622829669877 0.32687381825803957
1 0.57537169718749515 -0.033923915417860204 0.40635220428200214 0.7181375829886979 0.58131636220722493 0.4062360578053249 0.69007841207082865 0.6251027932893185 -0.059485323251625477 0.328009286740923 0.51602463567639656 0.62532480002532065 0.33537896002668299 0.49000665681694255 0.67174872652852102 -0.06985525112101916 0.26442329065882902 0.33631506775845377 0.66622976495541453 0.27835552543475839 0.34618287618683896
1.1000000000000001 0.57270493935853406 -0.033317589746626255 0.4096156821404448 0.76384753815165574 0.57952663763129886 0.40913749010905009 0.71607853926721599 0.62110726466777244 -0.05923702097625138 0.33294339269897022 0.50316905025552527 0.62204122254204508 0.33964774466229408 0.51425342807616214 0.66724206324880764 -0.070773109996636649 0.26970459234568689 0.35742466087855801 0.66223906457956949 0.28286003319080794 0.36464105829850857
1.2 0.57018523187961823 -0.032577919177197184 0.41324411188359755 0.82507065116349199 0.57793408038069305 0.41178822430052675 0.74003900231994035 0.61754073321826941 -0.059380736805729181 0.33743282550127185 0.53418497255040287 0.61905523687879849 0.34362728110245278 0.53727498966374876 0.66235635688235051 -0.071579194720129594 0.27623576042500053 0.39598719823983919 0.65857208926231059 0.28710797134982313 0.38235284311662154
1.3 0.5678666061126173 -0.031683989130474717 0.41723894806962758 0.8870458827601676 0.57650671216555949 0.41422136318502351 0.76220274426721324 0.61389617198692414 -0.059669570575143056 0.34304442607444458 0.5879412383158491 0.61632320876652713 0.34735065674341919 0.55920078032375242 0.65815344014105259 -0.071554919547813761 0.28151994859083462 0.38893672081342784 0.65518308069709208 0.29112616864049345 0.39940145663526722
1.3999999999999999 0.56578716833467146 -0.030665661013648867 0.42140786648586287 0.94295317855484173 0.57521938516211157 0.41646399805913831 0.78277065841329585 0.61013905215384623 -0.059706732304167565 0.34920269954693117 0.63458738740857668 0.61381041987347307 0.35084550286147409 0.58013649334434314 0.65475770992239457 -0.071981614844960642 0.28533578537470161 0.39074690094828041 0.65203546332213669 0.29493727823502547 0.41585448194889807
1.5 0.56395759094197273 -0.029569696409509277 0.42554447827407987 0.99104138584584467 0.57405198530570412 0.41853859922762165 0.80191165849588886 0.60652043013957679 -0.059301938274741353 0.35510185267362065 0.66835298489060901 0.61148877587419959 0.35413515495296688 0.60016987120597465 0.65104351194890719 -0.072762765257669532 0.29059269299872142 0.44284492585846624 0.64909951231646457 0.29856063053875603 0.43176769436016965
1.6000000000000001 0.56236745979621183 -0.028440495560655376 0.42949705691529522 1.0316414021664146 0.57298819056188122 0.42046402225449497 0.81976970840071994 0.60330480683568621 -0.058534632378957126 0.36034002287100708 0.68895093368633231 0.60933521078403696 0.35723951484204058 0.61937480977669135 0.64710233609686563 -0.073026173046207551 0.29673773619052862 0.47579453118997467 0.6463507245371003 0.30201287317436926 0.44718776385619113
1.7 0.56099467157389571 -0.027312797723629482 0.43317693652513389 1.065734883862766 0.57201458981316888 0.42225625091499747 0.83646887065449194 0.6006050577803943 -0.057629235514995818 0.36480578117959161 0.69713254967332428 0.60733054701178191 0.36017570359359363 0.63781434212596488 0.6435900715427717 -0.072775297963831295 0.30178071963587833 0.47548420522147616 0.64376865079532486 0.30530846014815294 0.46215420920358452
1.8 0.55981267194849682 -0.026210805423747 0.43654492865621874 1.0943915069941645 0.57112004321844678 0.42392895575693179 0.85211702939759471 0.5983713920122854 -0.05680518105469963 0.36854274812655291 0.69523047168228447 0.60545866267797066 0.36295856428761081 0.65554285597294748 0.64063771340610254 -0.072468844663403628 0.30541503803169084 0.46403046351819849 0.64133604001446209 0.30846003175550707 0.47670084274260538
1.8999999999999999 0.55879482902161237 -0.025149854763936524 0.43959450637802339 1.1185757629282604 0.57029520854750415 0.42549392098060596 0.8668087039962592 0.59646138533225457 -0.056196614081739059 0.37168369144651348 0.68760578823739904 0.60370587149579935 0.36560105485290795 0.67260777216276801 0.6380182027770418 -0.072333435508581859 0.30850289469456366 0.46656839087966473 0.63903819970406883 0.31147871380428083 0.4908568596457536
2 0.55791663713270212 -0.024138652582406529 0.44233823664907351 1.1390984720702002 0.56953218424571661 0.4269613755866446 0.8806272234342728 0.59471365926595676 -0.055842132806138811 0.37440728268738471 0.68058428115508995 0.60206045303642064 0.36811455895520934 0.68905083477714335 0.63554117692331713 -0.072359316559249612 0.31182554420062397 0.48705508244067752 0.6368625098661489 0.3143743562496471 0.50464767341391426
2.1000000000000001 0.55715657949383102 -0.023181283728059554 0.44479848107593845 1.1566211364685735 0.56882423627754586 0.42834025377406537 0.89364644063477172 0.59299348825580456 -0.05570951333537396 0.3769001304335311 0.68144722182513306 0.60051229151080165 0.3705091348381449 0.70490911547677715 0.63312306764148063 -0.072493141368976971 0.31561900833209089 0.5130163561992499 0.63479804790036209 0.31715572564654909 0.51809556667758905
2.2000000000000002 0.55649626162435772 -0.022278769509433367 0.44700159002169099 1.1716767355612399 0.56816558619455571 0.42963840225080036 0.90593210804752322 0.59121082884712339 -0.055727573293617057 0.37932699111203377 0.69584045756513424 0.59905259423980695 0.37279371652288718 0.72021580379504835 0.63071112960951137 -0.072700885206156238 0.31972886339230971 0.53643370549772285 0.6328352952321592 0.31983066192800153 0.53122020521522273
2.2999999999999998 0.55592019510207413 -0.021430191980678692 0.44897452821877437 1.1846930682056185 0.56755124467376361 0.43086274714455186 0.91754299842165921 0.58932087151878176 -0.055812569779069302 0.38181280660182088 0.72497223982958781 0.59767366956413204 0.374976277969442 0.73500083470028865 0.62824884746008891 -0.072937461299200729 0.32391125706755641 0.55730189974846045 0.63096590506180306 0.32240620729351049 0.54403904907375156
2.3999999999999999 0.55541544420472311 -0.020633470078637309 0.45074305736951542 1.1960137997735445 0.56697687931941954 0.43201942976571989 0.92853183003138628 0.58731601641844733 -0.055886032047973648 0.38443636033046785 0.76563771803299696 0.59636874971688691 0.37706396812094339 0.74929139091090136 0.62569890725468047 -0.073124374755534613 0.32800194430011426 0.57855280613111693 0.6291825164770416 0.32488871305443745 0.55656768517013189
2.5 0.55497124498683748 -0.019885879351052835 0.45233086325148159 1.2059159507283492 0.56643870862358858 0.43311391806383792 0.93894603908385366 0.58521489320545339 -0.055884776118720891 0.38723287135377671 0.81292970959849153 0.59513184814104914 0.37906322282895794 0.76311230783576667 0.62307301932541137 -0.073166321924613476 0.33193358982323196 0.60188216392883209 0.62747860418855494 0.32728392888332603 0.56882009918353926
2.6000000000000001 0.55457864790864453 -0.019184391391565848 0.45375923079415287 1.214623899800614 0.56593341613617187 0.43415109890367803 0.94882843073906309 0.58305154422850591 -0.055764902807961481 0.39020208189594952 0.86258734168172324 0.59395764349943059 0.38097985825668623 0.77648640217967713 0.62043653542265331 -0.072986644975254408 0.33568920800185864 0.62641551719784661 0.6258483559564666 0.32959707788829634 0.58080889992989204
2.7000000000000002 0.55423020399989209 -0.018525890016129698 0.45504702205045011 1.2223204022358853 0.56545808041732426 0.43513535504976431 0.95821773230791418 0.58086634935364345 -0.055501653063152544 0.39331864181757381 0.91173460467551215 0.59284138458777225 0.38281914932183797 0.78943474029512439 0.61788745426698644 -0.072555166509207181 0.33925930177831681 0.64968032885350069 0.62428657177284308 0.3318329201720181 0.59254550611407197
2.7999999999999998 0.55391969895434745 -0.017907304750206462 0.45621081048082135 1.2291551945868193 0.56501011743687946 0.43607062984368888 0.96714906661912281 0.57869932349123387 -0.055086775575261218 0.39654235747174638 0.95869741855921109 0.59177881177566116 0.38458589596608589 0.80197685869760849 0.61552504000604036 -0.071895588867981572 0.34262388706473285 0.66910501756162277 0.62278858030512352 0.33399580696265108 0.60404030297040123
2.8999999999999999 0.55364193239225146 -0.017325689643877738 0.45726508636912078 1.235251701424503 0.5645872328791478 0.436960481889552 0.97565435951946833 0.57658581416873445 -0.054524738370114685 0.39982681450570173 1.0026209005904805 0.59076609163236926 0.38628447945122224 0.81413094641154204 0.61342354225661988 -0.071074132965199419 0.3457543841274438 0.68285527154607939 0.62135016915801411 0.33608972696981954 0.61530277455553162
3 0.55339253674260069 -0.016778266419473511 0.45822248544494176 1.2407122691541088 0.56418738239599686 0.4378081315620318 0.98376269251143256 0.57455426413038779 -0.053828747682297395 0.40312574640740967 1.0431556533541286 0.58979976215778651 0.38791891043296672 0.82591399672284216 0.61161902710669735 -0.070178791012846062 0.34862395375178457 0.68998350065283509 0.61996752629032326 0.33811834628552867 0.62634161616492956
3.1000000000000001 0.55316782956571497 -0.016262444693469484 0.45909401493441104 1.2456222633544665 0.56380873828669942 0.43861650077255915 0.99150060931766315 0.57262553588972276 -0.05301717558063819 0.40639714842568553 1.0802487023112204 0.58887668660901937 0.38949287021613749 0.83734193430754489 0.61010921645837013 -0.069298839714512991 0.35121753990975035 0.69027193064604153 0.61863719050622556 0.34008504289217556 0.63716483037714655
3.2000000000000002 0.55296469348438981 -0.015775827743750481 0.45988926417841602 1.2500532902950805 0.56344966141112562 0.4393882471392303 0.99889238347762688 0.57081327435476648 -0.052110691036927261 0.40960549275886493 1.1140136736971096 0.58799401434403087 0.39100974632416025 0.84842972246047743 0.60886163207159416 -0.068510289077817768 0.35353749701064563 0.68404024402006769 0.6173560093814433 0.34199293663859232 0.64777980949992653
3.2999999999999998 0.55278047861850244 -0.015316209413774016 0.46061659432483582 1.2540657425153365 0.56310867739249548 0.44012579348223052 1.0059602527815812 0.56912485491339304 -0.051130165738164042 0.41272253265624981 1.144652099026271 0.58714914743221081 0.39247266330307395 0.85919145417632414 0.60782471779447889 -0.067868547092557518 0.35560426731737022 0.67203349306966853 0.61612110332169812 0.34384491538669265 0.65819340663586168
3.3999999999999999 0.55261292323025335 -0.014881565816954814 0.46128330567542236 1.2577108211036616 0.5627844563576172 0.44083135339208063 1.0127246253289401 0.56756257600416893 -0.050095289027477362 0.4157271699802832 1.1724061638743408 0.58633971203450463 0.39388450951164711 0.86964043007303915 0.60693823673187297 -0.067406883190111525 0.35745344394601219 0.65542966197209029 0.61492983471045937 0.34564365790582213 0.66841199715753563
3.5 0.55246008905304433 -0.014470044219287033 0.46189578341222337 1.2610321511665838 0.56247579561104688 0.4415069534808394 1.0192042611908474 0.56612486947651031 -0.049023760980939225 0.41860477655625927 1.1975306290183447 0.58556353375178694 0.39524796051488797 0.87978922554687655 0.60614125122848261 -0.067138452816951411 0.35913101004160802 0.6359797805981271 0.61377978130491295 0.34739165399166488 0.67844153205024682
3.6000000000000001 0.552320308445573 -0.01407995062445835 0.46245962345954111 1.2640670795385192 0.56218160475557732 0.44215445281765026 1.0254164330093001 0.56480739799818469 -0.047930916669788617 0.42134625555462024 1.2202764961057986 0.58481861629342646 0.39656549959048054 0.88964974907334848 0.60537742575604248 -0.067059951500600123 0.36068821017500285 0.616260212964578 0.61266871319731953 0.34909122220601624 0.68828758432061909
3.7000000000000002 0.55219214107287018 -0.013709737020537825 0.46297974064023284 1.2668477230179263 0.5619008928627105 0.44277555996320489 1.0313770683405654 0.56360397908480142 -0.046829647123308782 0.42394703344059831 1.2408819121392343 0.58410312293866506 0.39783943577077052 0.89923329319183809 0.60459809306031809 -0.067155638059113787 0.36217694026454655 0.59989503823385926 0.61159457278388552 0.35074452556855373 0.69795538946418911
3.7999999999999998 0.55207433827415264 -0.013357988874757497 0.46346046134563684 1.2694018197017918 0.56163275736906915 0.44337184794780143 1.0371008761217084 0.56250732114814705 -0.045730507536352841 0.4264060971207288 1.2595675428384572 0.58341536035911168 0.39907191977239781 0.90855057941229189 0.60376370860017681 -0.067401073267902845 0.363646054233561 0.59133228615657973 0.61055545728265892 0.35235358547870732 0.70744988082144045
3.8999999999999999 0.55196581364682007 -0.013023413218751122 0.46390560282264476 1.271753424077394 0.56137637443236899 0.44394476748113826 1.0426014592855697 0.56150958327325218 -0.044641930807269775 0.42872513643158072 1.2765346867778804 0.58275376444697258 0.4002649581082614 0.91761179804405468 0.60284424651458735 -0.067766324542640449 0.36513867735407091 0.59461639477539108 0.6095496034215403 0.35392029410227804 0.71677572052010796
4 0.55186561867130468 -0.012704827507978292 0.46431854098497249 1.2739234774708936 0.56113099052685456 0.44449565863585228 1.0478914152561258 0.56060278302374289 -0.043570489250308798 0.43090781608966738 1.2919650399601219 0.58211688785492144 0.40142042562943342 0.92642664375673867 0.60181893906094863 -0.068218603078648965 0.36669046405617495 0.61146172591382486 0.60857537398160699 0.3554464254217552 0.72593732659466381
4.0999999999999996 0.55177292243654208 -0.012401149337301069 0.46470226843179768 1.2759302785362276 0.56089591509546166 0.44502576120905285 1.0529824258111189 0.55977908048277358 -0.042521167218722122 0.43295917927734223 1.3060214190079675 0.58150338900298093 0.40254007670594305 0.93500434753102968 0.60067561904823652 -0.068724388238282128 0.36832868145047171 0.64040126666372521 0.60763124593293738 0.3569336451196316 0.73493889678631963
4.2000000000000002 0.55168699471246385 -0.012111387030670382 0.46505944413419781 1.2777898731648085 0.56067051410629254 0.44553622393493086 1.0578853375930231 0.55903096573868205 -0.041497622168394775 0.43488517297635249 1.318849004484421 0.58091202234794748 0.40362555522339721 0.94335370553566111 0.59940982155388467 -0.069251112516347038 0.37007198675016201 0.6779892616123615 0.60671579994247427 0.35838351943949337 0.74378442945449041
4.2999999999999998 0.55160719176402606 -0.011834631083816922 0.46539243604265434 1.2795163791113318 0.56045420438573246 0.44602811269574999 1.0626102343756958 0.55835137366121823 -0.040502422036762471 0.4366922795681214 1.3305768288141024 0.58034162974366776 0.4046784035458772 0.95148310536922431 0.5980237384278142 -0.069768469200797101 0.37193076646239681 0.72062045704800837 0.60582771106820343 0.35979752314903085 0.75247774197036099
4.4000000000000004 0.55153294441889633 -0.011570046416183501 0.46570335768337578 1.2811222574685568 0.56024644862082373 0.44650241785702693 1.0671665020467644 0.55773374564252776 -0.039537253650977371 0.43838723758607656 1.341319338776066 0.57979113274735572 0.40570007057349744 0.95940055002711755 0.59652508704054197 -0.070249386985984957 0.37390790565944881 0.76549889953619688 0.60496574048251739 0.36117704671191003 0.76102248691257068
4.5 0.55146374799447384 -0.011316865376354722 0.46599409964889266 1.2826185406637067 0.5600467509402216 0.44696006083476758 1.0715628871404204 0.55717205385905122 -0.038603101140583698 0.4399768351041391 1.3511779308904215 0.57925952574929429 0.40669191900453783 0.96711367989086205 0.5949259417611662 -0.070670702239409383 0.37599985610754239 0.8107550493114174 0.60412872809131646 0.36252340276085748 0.76942216634221627
4.5999999999999996 0.55139915376446913 -0.011074381440120051 0.46626635674866468 1.2840150247256787 0.55985465299688408 0.44740189998753543 1.0758075496481561 0.55666079995980877 -0.037700395794947439 0.44146776095773493 1.3602424021060342 0.57874586982160514 0.40765523189660952 0.9746297929861677 0.59324157287176593 -0.071013553761751003 0.37819787606585625 0.85523107254311148 0.60331558593507706 0.36383783195202357 0.77768014439795963
4.7000000000000002 0.55133876170485419 -0.010841943539498416 0.46652165146625502 1.2853204320610581 0.55966973048713597 0.44782873591340666 1.0799081107431523 0.55619499705036279 -0.036829140076859258 0.44286650113422871 1.3685922863369167 0.57824928719702506 0.40859121860827058 0.98195586371502785 0.59148933609058441 -0.071263525929052926 0.38048932535299984 0.89824251857040327 0.60252529227456209 0.36512150827021128 0.7857996584208603
4.7999999999999998 0.55128221430673041 -0.010618950962869866 0.46676135426871918 1.2865425497838114 0.55949159005032945 0.44824131622111396 1.0838716959750443 0.55577014142286174 -0.035989009018261617 0.44417926984591261 1.3762980650458394 0.57776895630136749 0.40950102019150592 0.98909856023383613 0.58968765259278044 -0.071410571393232272 0.38285891754850992 0.93940305922713918 0.60175688627762713 0.36637554384562876 0.79378382879175646
4.9000000000000004 0.55122919128204728 -0.010404848769685872 0.46698670122873226 1.2876883476970868 0.55931986650134657 0.44864033983552831 1.0877049744236988 0.55538217861497374 -0.035179432284664962 0.4454119668064998 1.3834222508424621 0.57730410727402393 0.41038571429616538 0.99606426062247222 0.58785511286046988 -0.071448750978255704 0.38528985513309683 0.97851145629609093 0.60100946323518256 0.36760099333519275 0.80163566764088146
5 0.55117940501905105 -0.010199123667339346 0.46719880934841007 1.2887640792712252 0.55915422035493667 0.44902646088983933 1.0914141942417481 0.55502746697361438 -0.034399660002900491 0.44657015398201511 1.3900203493461509 0.57685401791986179 0.41124631963951586 1.0028590679672842 0.58600972811363516 -0.071375833495728805 0.38776479961841837 1.0154818875212681 0.60028217024417274 0.36879885791484024 0.80935808656934571


==> revisited-star-gravity.dat <==
G star2_direct_mean star2_direct_relative_sd star2_direct_curvature_sd star2_liouville_mean star2_liouville_relative_sd star2_liouville_curvature_sd star3_direct_mean star3_direct_relative_sd star3_direct_curvature_sd star3_liouville_mean star3_liouville_relative_sd star3_liouville_curvature_sd star4_direct_mean star4_direct_relative_sd star4_direct_curvature_sd star4_liouville_mean star4_liouville_relative_sd star4_liouville_curvature_sd
0.001 0.660861229451083 0.353814282489294 0.0764835678538792 0.043080811407007 3.2412843828977 0.00161901419645763 0.74343154103821 0.258398807302793 0.0150064300364472 0.0430792767337015 3.24116242124369 0.00125190146383948 0.793588188424327 0.204279409598868 0.00973482827750706 0.0431092694891358 3.24121827933632 0.00099837083284677
0.01 0.649228904063559 0.355947606995439 0.245916132443357 0.0423614695892824 3.24083436073716 0.00493026331971498 0.730029730558503 0.260088983338966 0.0481239998730795 0.0423464111529914 3.23971014449601 0.00384946987638858 0.780374578702014 0.2056121449778 0.0311387704092646 0.0424342245253885 3.23946931086688 0.00308648139926907
0.1 0.619464089456907 0.371615418598499 0.814049217450583 0.0403776859905538 3.25267024405271 0.0138602213712216 0.693978819029863 0.273757952325304 0.158578720648354 0.0402385149946789 3.24419886515106 0.0111514577320951 0.743827947689044 0.2168964291729 0.101907123464698 0.0404500744993682 3.23999856621805 0.00909217212201349
0.3 0.596486642455094 0.393864645114207 1.4650222539781 0.0386801406043532 3.27918109269063 0.0212827542578319 0.66394695124227 0.295692877630942 0.2855861580197 0.0383059858959238 3.26098870710571 0.0176297876844438 0.71203781195208 0.236150122587365 0.182545934841894 0.0385642224764852 3.24934997362808 0.0146192703709211
0.5 0.584417486250825 0.408997735032948 1.93142060735067 0.0377204285154767 3.30140483184095 0.0254035912831822 0.647208569644879 0.312036404572453 0.377643185435652 0.0371479112490763 3.27763265064501 0.0214174111908898 0.693679664321752 0.251214615537686 0.240758975311589 0.0373973562997349 3.26007117506736 0.0179524258160696
1 0.567673439000668 0.43376689778423 2.81377280467287 0.0363003843471825 3.34468718932549 0.0314281933376363 0.622679856114151 0.341121130348408 0.555147988851811 0.03533209567546 3.31497172171785 0.02722464344539 0.665809609356218 0.279367478021248 0.352891987296756 0.035503046636374 3.28667735895384 0.023227048662133
1.5 0.558160403739237 0.449735124759291 3.50500834471995 0.0354424604694208 3.37733079309347 0.0350441139367765 0.607978013065597 0.361390618332165 0.697541627815775 0.0341691924005397 3.34694713320201 0.0308678846763711 0.64848363213021 0.299957161910478 0.442989681167332 0.0342434336350431 3.31150113939918 0.0266449824065119
1.9 0.552840213864354 0.459252239798498 3.98197356313599 0.0349447630410322 3.39868750107955 0.0371408354212891 0.599488169094414 0.374044382799196 0.797506802509011 0.033470003241013 3.36953765250796 0.0330335510278075 0.638244174889349 0.313208734581412 0.506397145790032 0.0334670978937394 3.32998778719239 0.0287179078453444
1.95 0.552268344339625 0.460300120059694 4.03807587191265 0.0348904554350682 3.40113019693051 0.0373697934631126 0.598563564586119 0.375464146290565 0.809354910726141 0.0333925800250974 3.37220394484736 0.0332723259351589 0.63711814059243 0.314714686288228 0.513922395510557 0.0333802201261435 3.33221796458434 0.0289483468905355
2 0.551713572973037 0.461321275744613 4.09349351553473 0.0348376172825405 3.40352843602782 0.0375926078204587 0.5976643244405 0.376852802190693 0.821076729716597 0.0333170355517776 3.37483805931477 0.0335051181685342 0.63602090145693 0.316191382243806 0.521369636855251 0.0332952725609998 3.33443095443829 0.0291733728005644
2.05 0.551175036909806 0.462316884181929 4.14825076978982 0.0347861790542926 3.4058837469726 0.0378095727715308 0.596789240196176 0.378211575773791 0.832676652089928 0.0332432870816275 3.37744076067291 0.033732199076439 0.634951142507402 0.317639884922132 0.528741615785598 0.0332121743299549 3.33662698076958 0.0293932207104065
2.1 0.550651934665222 0.463288048462333 4.2023704917236 0.0347360759423081 3.40819757966843 0.0380209623513265 0.595937185896758 0.379541621588634 0.844158812463575 0.0331712572275421 3.38001278654526 0.0339538220839698 0.633907636145003 0.31906119900302 0.536040915119714 0.0331308496540641 3.33880626697819 0.029608110636773
2.5 0.546942881917008 0.4702895532131 4.61473269138205 0.0343768037061307 3.42536693460962 0.0395388367304641 0.589836805870962 0.38926683651332 0.932202526694409 0.0326490466594752 3.39956514316226 0.0355559098334259 0.626380851560311 0.329557421198197 0.592084400612977 0.032536384641905 3.3556641873509 0.031171062401971
3 0.54321687120798 0.477526708987185 5.08740886620434 0.0340085226181801 3.44405015507682 0.0411000718740057 0.583601561904056 0.399574689257681 1.03429772962346 0.0321031739782813 3.42177020860344 0.0372226874748417 0.618583852733249 0.340883003108431 0.657240464243148 0.0319056810894166 3.37541321978207 0.0328146998011198
4 0.537684572259796 0.488649172541392 5.92850347868078 0.0334471130917489 3.47475336706727 0.0434961745109227 0.574135804472977 0.415936323657781 1.21888949451921 0.0312499240155598 3.46034386210287 0.0398152027221695 0.606537052425669 0.359290572906395 0.775515860788202 0.0309003096497421 3.41117296180126 0.0354057083728142
5 0.533705543188643 0.496928557467564 6.67020720597465 0.0330316427665833 3.49930994359985 0.0452879185694397 0.567165455285267 0.428539136986038 1.38454222634865 0.0306016021383639 3.49304689262042 0.0417781301186907 0.597495852124826 0.373837360985313 0.882169133798144 0.0301201475317402 3.44286733398838 0.037393917119426
7 0.52824413322909 0.508677356856646 7.95639481453339 0.0324436963558277 3.53694859596205 0.0478639402311383 0.557361037185579 0.447075301304914 1.67751630341211 0.0296587023378751 3.54635524525336 0.0446304724923095 0.58451887299583 0.395834272233468 1.07192607257572 0.0289600140937031 3.49710408554373 0.0403195514151427
10 0.523168405384485 0.520002604810241 9.57299896513425 0.0318765455538135 3.57678402647269 0.0504158292230078 0.547981562640588 0.465715366088034 2.05469395947285 0.0287194525528009 3.60698213663827 0.0474824581591342 0.571800460228879 0.418708764528437 1.31814391928353 0.0277740268018095 3.56247687155813 0.0432811898448715
15 0.518264673697577 0.531326356043271 11.78445336937 0.0313065828576135 3.62079542264452 0.0530844292067168 0.538646407576747 0.485182052967163 2.58400568514515 0.02774342729177 3.67905892358497 0.0504810619463464 0.558820842853293 0.443456701257175 1.666758060082 0.0265092867350668 3.6450523164245 0.0464230675161042
25 0.51329766352591 0.543196156155401 15.25761913072 0.0307033757990304 3.67258592337136 0.056099045589157 0.528873377829296 0.506592724689405 3.43963338223877 0.0266689406252922 3.77095325882121 0.0538717509749274 0.544849522063393 0.471779772259563 2.23619093612169 0.0250782249687806 3.75762572791827 0.0499914602646372
50 0.508400728607682 0.555321047467624 21.5395990785755 0.0300803610490203 3.73367757578646 0.0596171979193707 0.518850955434013 0.529733903663799 5.04079209038363 0.025494885140021 3.890041205833 0.0578090443455996 0.530045046518829 0.503870289091038 3.3148957975974 0.02346415852009 3.91522001267204 0.0541224357339797
100 0.505155663378622 0.563612941553965 30.2428243050941 0.0296582151153848 3.78244830046461 0.0625693059951484 0.511925284960337 0.546505368421167 7.33389680228193 0.0246261832395479 3.99514587584104 0.0610806166477285 0.519461266300913 0.528280690978651 4.87680134430003 0.0222251211663213 4.06531095167478 0.0575149320472557


==> wide-liouville-curvature.dat <==
G delta_scal_root delta_scal_branch delta_scal_leaf delta_sd_root delta_sd_branch delta_sd_leaf
0.001 -3.09609522611842e-07 -3.79004994885872e-07 -9.81986170083359e-08 0.000478379820639859 0.000358903501265578 0.000531857084694707
0.003 -9.12093974403986e-07 -1.11318711266215e-06 -2.86946761669994e-07 0.000813627316978365 0.000610322942025646 0.000900117830345056
0.01 -2.92321861152877e-06 -3.56126944297137e-06 -9.08559844154163e-07 0.00143738731089605 0.00107695521803932 0.00157186938287046
0.03 -8.15545390226693e-06 -1.0006139747182e-05 -2.5085415424057e-06 0.00237643155928676 0.00177422401650358 0.00253878576543586
0.1 -2.30806934750647e-05 -2.94682211333388e-05 -7.12380041955364e-06 0.0040344464993077 0.00299038962824424 0.00407447775440699
0.2 -3.92865336501972e-05 -5.29110355281051e-05 -1.23491266509023e-05 0.00540985656006932 0.00400772287625541 0.00516451176181745
0.4 -6.2614010587199e-05 -9.17537951863701e-05 -2.03390631662832e-05 0.00717953522275374 0.00539499361715447 0.00633748066291901
0.6 -7.95910983774898e-05 -0.000124338699076658 -2.64728637080703e-05 0.00842122712551841 0.00646804084207716 0.00702615363889669
0.8 -9.30450325738856e-05 -0.000152966438883912 -3.14730050626384e-05 0.00940096887843934 0.0073968045828362 0.00750192556595807
1 -0.000104261280774639 -0.000178785410790415 -3.56931140263744e-05 0.0102194658292887 0.00823967726937203 0.00785857492873371
1.2 -0.000113935112489125 -0.000202477207348196 -3.93391723778575e-05 0.010927337642254 0.00902418788962776 0.00813974527877588
1.4 -0.000122484226828348 -0.000224487786996887 -4.25435468307347e-05 0.0115540556931974 0.00976571740217057 0.00836921633192828
1.6 -0.000130178392022527 -0.000245128296782597 -4.53970034775757e-05 0.0121184372114143 0.0104738428753235 0.00856131245452465
1.8 -0.000137201419093022 -0.000264626073318614 -4.79647595184792e-05 0.0126332918089326 0.0111549947582643 0.00872529077274551
1.9 -0.000140503565893264 -0.000274001834042128 -4.91571634720323e-05 0.0128751072505193 0.0114869336735509 0.0087987863875882
1.95 -0.000142108219370815 -0.000278604520040433 -4.97327580769248e-05 0.0129925286237313 0.0116509516549579 0.00883369037751233
2 -0.000143683863147207 -0.000283153132287198 -5.02953695385826e-05 0.0131077626712073 0.0118137369906457 0.00886745505659985
2.05 -0.000145231824780728 -0.000287649568402114 -5.08455216468731e-05 0.0132209035185186 0.0119753367170009 0.00890014145422081
2.1 -0.00014675334236498 -0.000292095621205218 -5.13837073932105e-05 0.0133320391716791 0.012135794862777 0.00893180607485307
2.2 -0.000149721596158879 -0.000300843270471295 -5.24260118563228e-05 0.0135486194244463 0.0124534490496188 0.00899227588868879
2.4 -0.000155386978466963 -0.000317802912439017 -5.43858111785092e-05 0.0139610229965619 0.0130767182396309 0.00910302859931992
2.6 -0.000160735896424155 -0.000334118296496424 -5.61980202003377e-05 0.014349003155524 0.0136855793317734 0.0092021777326324
2.8 -0.000165812368427713 -0.000349860407621301 -5.78815039342968e-05 0.014715769889326 0.0142816682579886 0.00929161961132009
3 -0.000170651657971945 -0.000365088465461293 -5.94517800432835e-05 0.0150639238448584 0.014866324725424 0.00937284128192779
4 -0.000192138503641222 -0.000435037144351443 -6.599338107115e-05 0.0165892717434567 0.0176517040129124 0.00969020722690677
5 -0.000210478186114346 -0.000497322403789755 -7.10076412116319e-05 0.0178611542862317 0.0202648173301743 0.00991296194911088
7 -0.000241493080534892 -0.000607034627900293 -7.83537570202232e-05 0.019945786386928 0.0251485306300619 0.0102116689696195
10 -0.000279729005634119 -0.000748710251943122 -8.57240228152486e-05 0.0224101865165977 0.031925402765106 0.0104828419051161
15 -0.000331429582904265 -0.000950667696853045 -9.34349468031085e-05 0.0255952152789458 0.0423543909382042 0.0107404696238194
25 -0.000411931972879023 -0.00128956576141212 -0.000101998486734429 0.0303302644802464 0.0614463040768607 0.011000093866553
50 -0.000555677002139695 -0.00197631500630874 -0.000111513973639986 0.0384437624145447 0.104421238600238 0.0112617404358277
100 -0.000750190352172031 -0.0030910888595828 -0.000118808487101292 0.049198027929445 0.181950207300581 0.0114477215522194


==> wide-liouville-metrics.dat <==
G mean_branch mean_leaf relative_sd_root relative_sd_branch relative_sd_leaf
0.001 0.0021169377784023 0.00211723237425333 15.1421282468771 15.1425994360723 15.1446721847168
0.003 0.00207828964235321 0.00207915048263822 15.1448473219013 15.1462507805321 15.1523258940699
0.01 0.00200581763154224 0.0020085433110747 15.1550806006196 15.1596839099178 15.1790154596647
0.03 0.00189670506818833 0.00190423069281555 15.1845655636213 15.1979498326066 15.2516197168462
0.1 0.00171032496240056 0.00173169636365922 15.2822554546129 15.3236745285951 15.4764264584437
0.2 0.00156672550384636 0.00160377288379907 15.409260567568 15.4860257113101 15.7489375227079
0.4 0.00139955527607307 0.00146057246557192 15.6332348896986 15.7706507568253 16.1935907214399
0.6 0.00129412395413838 0.00137354254526259 15.8296734527707 16.0192578048324 16.5547045056197
0.8 0.00121758419286765 0.00131200320805556 16.0064548740869 16.2425338111268 16.8607319866393
1 0.00115796780242793 0.00126504714450705 16.1681089629802 16.4464986005348 17.1268278484659
1.2 0.00110947490852739 0.00122749242566096 16.3175893278183 16.6350225478843 17.3623496774723
1.4 0.00106883832292803 0.00119646896342024 16.4569710221378 16.8107969168697 17.5735862771418
1.6 0.00103403313025613 0.00117022414068886 16.5877873023687 16.9757947236464 17.7650094274897
1.8 0.00100371773594695 0.00114761201450239 16.7112135548036 17.1315191792971 17.9399314747714
1.9 0.000989940511907086 0.00113741200232318 16.7704526869085 17.2062823801446 18.0220191021483
1.95 0.000983355068755048 0.00113255334298582 16.7994983218985 17.2429457956752 18.0618391448868
2 0.000976958113175561 0.00112784422179131 16.8281766079931 17.2791497690692 18.1008837247961
2.05 0.000970740342036122 0.00112327690697674 16.856498300113 17.3149079108648 18.139181037734
2.1 0.000964693103469657 0.00111884422564929 16.884473639776 17.3502331712887 18.1767577539439
2.2 0.000953078526580373 0.00111035656214934 16.9394238632536 17.4196338120695 18.2498491008534
2.4 0.000931574857102107 0.00109473229063763 17.0455691588542 17.5537467491999 18.3884126460755
2.6 0.000912061430276167 0.00108065549087718 17.1471243841754 17.6821334328629 18.5178628881673
2.8 0.000894236915841407 0.0010678814276443 17.2445219645585 17.8053373308792 18.6392623952466
3 0.000877861640653145 0.00105621698078299 17.3381312773082 17.9238217455274 18.7534982545471
4 0.000812025769178839 0.00101000591239229 17.7591939636399 18.4577584369517 19.2399502775224
5 0.0007638782572857 0.000976901180920596 18.1199756795711 18.9166950203157 19.6246965849738
7 0.000696424514682013 0.000931485785742683 18.7193954574608 19.6825308385984 20.2080946919209
10 0.000631858075236959 0.000889030143682704 19.4239097962715 20.5885334450957 20.8191297173217
15 0.00056701734129881 0.000847322181708136 20.3023786068792 21.7280351256349 21.4900482809894
25 0.000497499066868732 0.000803494527072019 21.5052340446402 23.307556277561 22.2816078452295
50 0.000422189338122119 0.000756731259042078 23.2500977654579 25.6423328533037 23.2394907059446
100 0.00036472144727016 0.000721146908574038 25.0409627408794 28.0981960825225 24.0590483739504

